An appointment with Reproducing Kernel Hilbert Space generated by Generalized Gaussian RBF as $L^2-$measure

Gaussian Radial Basis Function (RBF) Kernels are the most-often-employed kernels in artificial intelligence and machine learning routines for providing optimally-best results in contrast to their respective counter-parts. However, a little is known about the application of the Generalized Gaussian Radial Basis Function on various machine learning algorithms namely, kernel regression, support vector machine (SVM) and pattern-recognition via neural networks. The results that are yielded by Generalized Gaussian RBF in the kernel sense outperforms in stark contrast to Gaussian RBF Kernel, Sigmoid Function and ReLU Function. This manuscript demonstrates the application of the Generalized Gaussian RBF in the kernel sense on the aforementioned machine learning routines along with the comparisons against the aforementioned functions as well.

==> HermiteLikeGoogleSheet-1.txt <==
x_values	HermiteLike1	HermiteLike2	HermiteLike3	HermiteLike4	HermiteLike5	HermiteLike6	HermiteLike0
-2.5	-0.4806353475	0.1425793556	-0.2794185652	1.266760734	-3.287119895	3.945197041	1
-2.49	-0.4797659569	0.144740715	-0.2908511614	1.293600817	-3.310158881	3.829934466	1
-2.48	-0.4789269058	0.1470080941	-0.3024998165	1.320547069	-3.331943186	3.710121957	1
-2.47	-0.4781189542	0.1493831348	-0.314364595	1.347586318	-3.352433007	3.585808183	1
-2.46	-0.4773428724	0.1518674707	-0.3264454198	1.374705026	-3.371589163	3.457046769	1
-2.45	-0.4765994412	0.1544627254	-0.338742069	1.401889298	-3.38937314	3.323895987	1
-2.44	-0.4758894517	0.1571705102	-0.3512541713	1.429124889	-3.405747138	3.186418415	1
-2.43	-0.4752137046	0.1599924233	-0.3639812034	1.456397212	-3.420674103	3.044680546	1
-2.42	-0.4745730106	0.1629300472	-0.3769224856	1.483691344	-3.434117769	2.898752373	1
-2.41	-0.4739681895	0.1659849477	-0.3900771789	1.510992033	-3.446042679	2.748706927	1
-2.4	-0.4734000705	0.1691586713	-0.4034442813	1.538283712	-3.456414219	2.594619771	1
-2.39	-0.4728694911	0.1724527437	-0.4170226247	1.565550502	-3.465198633	2.436568467	1
-2.38	-0.4723772976	0.175868668	-0.4308108713	1.592776221	-3.47236304	2.274631995	1
-2.37	-0.4719243443	0.1794079223	-0.4448075111	1.619944397	-3.477875446	2.108890135	1
-2.36	-0.4715114929	0.183071958	-0.4590108578	1.647038274	-3.48170474	1.939422811	1
-2.35	-0.4711396125	0.186862198	-0.473419047	1.67404082	-3.483820698	1.766309398	1
-2.34	-0.4708095792	0.1907800339	-0.4880300323	1.70093474	-3.48419397	1.589627991	1
-2.33	-0.4705222751	0.1948268245	-0.5028415829	1.727702479	-3.482796062	1.409454642	1
-2.32	-0.4702785884	0.1990038934	-0.5178512811	1.754326237	-3.479599316	1.225862555	1
-2.31	-0.4700794127	0.203312527	-0.5330565192	1.780787971	-3.474576869	1.038921256	1
-2.3	-0.4699256461	0.2077539719	-0.548454497	1.80706941	-3.467702622	0.8486957285	1
-2.29	-0.4698181914	0.212329433	-0.5640422197	1.833152057	-3.458951186	0.6552455157	1
-2.28	-0.4697579548	0.217040071	-0.579816495	1.859017197	-3.448297826	0.4586238036	1
-2.27	-0.4697458456	0.2218870004	-0.5957739313	1.884645909	-3.435718397	0.2588764728	1
-2.26	-0.4697827759	0.2268712866	-0.6119109349	1.910019064	-3.421189267	0.05604113056	1
-2.25	-0.469869659	0.231993944	-0.6282237082	1.935117338	-3.404687233	-0.1498538772	1
-2.24	-0.4700074098	0.2372559335	-0.6447082473	1.959921212	-3.386189429	-0.35879047	1
-2.23	-0.4701969434	0.24265816	-0.6613603404	1.984410976	-3.365673225	-0.5707618499	1
-2.22	-0.4704391745	0.24820147	-0.6781755654	2.008566734	-3.343116113	-0.785773529	1
-2.21	-0.4707350167	0.2538866489	-0.6951492877	2.032368404	-3.318495584	-1.003844362	1
-2.2	-0.4710853819	0.2597144189	-0.7122766592	2.05579572	-3.291789003	-1.225007582	1
-2.19	-0.4714911788	0.2656854363	-0.7295526154	2.07882823	-3.262973464	-1.449311832	1
-2.18	-0.4719533131	0.2718002887	-0.7469718741	2.101445295	-3.232025642	-1.676822192	1
-2.17	-0.4724726855	0.278059493	-0.7645289335	2.123626086	-3.198921636	-1.907621194	1
-2.16	-0.4730501917	0.2844634923	-0.7822180702	2.14534958	-3.1636368	-2.141809822	1
-2.15	-0.4736867209	0.2910126536	-0.8000333373	2.166594553	-3.126145566	-2.37950849	1
-2.14	-0.4743831553	0.2977072651	-0.8179685628	2.18733957	-3.086421263	-2.620857995	1
-2.13	-0.4751403685	0.3045475337	-0.8360173474	2.207562983	-3.044435922	-2.866020436	1
-2.12	-0.4759592251	0.3115335822	-0.8541730628	2.22724291	-3.000160074	-3.115180105	1
-2.11	-0.4768405794	0.3186654466	-0.8724288494	2.246357233	-2.953562546	-3.368544323	1
-2.1	-0.4777852742	0.325943074	-0.8907776145	2.264883572	-2.904610245	-3.626344237	1
-2.09	-0.4787941401	0.3333663189	-0.9092120302	2.28279928	-2.853267937	-3.888835561	1
-2.08	-0.479867994	0.3409349418	-0.9277245306	2.300081416	-2.799498024	-4.156299254	1
-2.07	-0.481007638	0.3486486053	-0.9463073102	2.316706727	-2.743260307	-4.42904214	1
-2.06	-0.4822138585	0.3565068725	-0.9649523209	2.332651629	-2.684511759	-4.707397441	1
-2.05	-0.4834874248	0.3645092033	-0.9836512697	2.34789218	-2.623206281	-4.991725248	1
-2.04	-0.4848290879	0.3726549526	-1.002395616	2.362404053	-2.559294463	-5.282412899	1
-2.03	-0.4862395794	0.380943367	-1.021176567	2.376162507	-2.492723345	-5.579875261	1
-2.02	-0.48771961	0.3893735823	-1.039985079	2.389142364	-2.423436167	-5.884554923	1
-2.01	-0.4892698685	0.3979446209	-1.058811848	2.401317965	-2.351372138	-6.196922282	1
-2	-0.4908910201	0.4066553888	-1.077647312	2.412663146	-2.276466184	-6.517475517	1
-1.99	-0.4925837057	0.4155046732	-1.096481643	2.423151197	-2.19864872	-6.846740444	1
-1.98	-0.4943485399	0.4244911396	-1.115304746	2.432754826	-2.117845412	-7.185270252	1
-1.97	-0.49618611	0.4336133293	-1.134106252	2.441446116	-2.033976951	-7.533645105	1
-1.96	-0.4980969746	0.4428696564	-1.152875518	2.44919649	-1.946958832	-7.892471614	1
-1.95	-0.5000816622	0.4522584052	-1.171601616	2.455976662	-1.856701139	-8.262382154	1
-1.94	-0.5021406696	0.4617777276	-1.190273336	2.461756593	-1.763108348	-8.644034048	1
-1.93	-0.5042744607	0.4714256405	-1.208879171	2.466505451	-1.666079128	-9.038108584	1
-1.92	-0.506483465	0.4812000226	-1.227407323	2.470191557	-1.565506169	-9.445309874	1
-1.91	-0.5087680762	0.4910986122	-1.245845687	2.472782341	-1.461276012	-9.866363551	1
-1.9	-0.5111286506	0.5011190046	-1.26418185	2.474244291	-1.353268906	-10.30201529	1
-1.89	-0.5135655056	0.5112586488	-1.282403086	2.474542905	-1.241358675	-10.75302914	1
-1.88	-0.5160789185	0.5215148453	-1.300496344	2.47364264	-1.125412608	-11.22018572	1
-1.87	-0.5186691249	0.5318847436	-1.318448249	2.471506862	-1.00529137	-11.70428013	1
-1.86	-0.5213363169	0.542365339	-1.336245086	2.468097794	-0.880848939	-12.20611978	1
-1.85	-0.5240806421	0.5529534703	-1.3538728	2.463376467	-0.7519325625	-12.72652195	1
-1.84	-0.5269022018	0.5636458172	-1.371316983	2.457302671	-0.6183827462	-13.26631118	1
-1.83	-0.5298010496	0.5744388976	-1.388562872	2.449834905	-0.4800332703	-13.82631642	1
-1.82	-0.5327771898	0.5853290648	-1.405595334	2.440930327	-0.3367112363	-14.40736799	1
-1.81	-0.5358305762	0.5963125055	-1.422398864	2.430544712	-0.1882371476	-15.01029436	1
-1.8	-0.5389611101	0.6073852364	-1.438957571	2.418632405	-0.0344250251	-15.63591865	1
-1.79	-0.5421686395	0.6185431025	-1.455255175	2.405146278	0.1249174406	-16.28505492	1
-1.78	-0.5454529571	0.6297817739	-1.471274994	2.390037689	0.2899886974	-16.95850431	1
-1.77	-0.5488137989	0.6410967437	-1.486999937	2.373256449	0.460993099	-17.65705085	1
-1.76	-0.5522508431	0.6524833255	-1.502412495	2.354750784	0.6381406294	-18.38145713	1
-1.75	-0.5557637084	0.6639366509	-1.517494731	2.334467307	0.8216465819	-19.13245971	1
-1.74	-0.5593519525	0.675451667	-1.532228273	2.312350991	1.011731192	-19.91076426	1
-1.73	-0.5630150709	0.6870231343	-1.546594306	2.288345148	1.20861922	-20.71704057	1
-1.72	-0.5667524957	0.6986456243	-1.560573559	2.262391415	1.412539486	-21.55191726	1
-1.71	-0.5705635936	0.7103135171	-1.5741463	2.23442974	1.623724347	-22.41597628	1
-1.7	-0.5744476654	0.7220209994	-1.587292329	2.20439838	1.842409126	-23.30974721	1
-1.69	-0.5784039441	0.7337620624	-1.599990967	2.172233902	2.06883148	-24.2337013	1
-1.68	-0.582431594	0.7455304993	-1.612221049	2.137871194	2.303230717	-25.18824539	1
-1.67	-0.5865297091	0.7573199041	-1.62396092	2.10124348	2.545847042	-26.17371548	1
-1.66	-0.5906973124	0.7691236689	-1.635188424	2.062282344	2.79692076	-27.19037022	1
-1.65	-0.5949333542	0.7809349824	-1.645880901	2.020917769	3.056691398	-28.23838417	1
-1.64	-0.5992367114	0.7927468284	-1.656015181	1.977078173	3.325396783	-29.31784083	1
-1.63	-0.6036061862	0.8045519837	-1.665567581	1.930690468	3.60327204	-30.42872557	1
-1.62	-0.6080405053	0.816343017	-1.674513899	1.881680119	3.890548534	-31.57091834	1
-1.61	-0.6125383185	0.8281122872	-1.68282941	1.82997122	4.187452747	-32.74418624	1
-1.6	-0.6170981983	0.8398519424	-1.690488871	1.775486578	4.494205086	-33.948176	1
-1.59	-0.6217186385	0.8515539188	-1.697466513	1.718147812	4.811018622	-35.18240626	1
-1.58	-0.6263980536	0.8632099393	-1.703736046	1.65787546	5.138097771	-36.44625982	1
-1.57	-0.6311347782	0.8748115132	-1.70927066	1.594589105	5.475636901	-37.73897578	1
-1.56	-0.6359270661	0.8863499356	-1.714043031	1.528207508	5.823818876	-39.05964162	1
-1.55	-0.6407730894	0.8978162864	-1.71802532	1.458648758	6.182813538	-40.40718527	1
-1.54	-0.6456709385	0.9092014309	-1.721189188	1.38583044	6.552776117	-41.78036713	1
-1.53	-0.6506186209	0.9204960189	-1.723505798	1.30966981	6.933845584	-43.17777216	1
-1.52	-0.6556140614	0.9316904858	-1.724945832	1.23008399	7.326142944	-44.59780198	1
-1.51	-0.6606551011	0.9427750525	-1.725479496	1.146990178	7.729769462	-46.03866711	1
-1.5	-0.6657394977	0.9537397264	-1.725076541	1.060305876	8.14480484	-47.49837928	1
-1.49	-0.6708649246	0.9645743022	-1.72370628	0.9699491289	8.571305335	-48.97474394	1
-1.48	-0.6760289712	0.9752683635	-1.721337605	0.8758387824	9.009301823	-50.46535297	1
-1.47	-0.6812291428	0.9858112841	-1.717939008	0.7778947608	9.458797826	-51.96757763	1
-1.46	-0.6864628603	0.9961922305	-1.713478612	0.676038357	9.919767478	-53.47856182	1
-1.45	-0.6917274605	1.006400163	-1.707924191	0.570192542	10.39215347	-54.99521571	1
-1.44	-0.6970201963	1.016423841	-1.701243206	0.46028229	10.87586495	-56.51420972	1
-1.43	-0.7023382367	1.026251822	-1.693402835	0.3462349222	11.37077538	-58.03196903	1
-1.42	-0.7076786674	1.035872468	-1.684370014	0.227980466	11.87672042	-59.54466856	1
-1.41	-0.7130384913	1.04527395	-1.67411147	0.1054520318	12.39349572	-61.04822855	1
-1.4	-0.7184146284	1.054444249	-1.662593769	-0.02141379348	12.92085478	-62.53831084	1
-1.39	-0.7238039172	1.063371165	-1.649783362	-0.1526765369	13.45850676	-64.01031576	1
-1.38	-0.7292031151	1.072042317	-1.635646634	-0.2883914141	14.00611428	-65.45937991	1
-1.37	-0.7346088989	1.080445154	-1.620149956	-0.4286088878	14.56329131	-66.88037477	1
-1.36	-0.7400178662	1.088566957	-1.603259744	-0.5733742122	15.12960101	-68.26790622	1
-1.35	-0.7454265359	1.09639485	-1.584942519	-0.722726962	15.70455366	-69.61631513	1
-1.34	-0.7508313499	1.103915803	-1.565164972	-0.8767005491	16.28760458	-70.91967898	1
-1.33	-0.7562286736	1.111116643	-1.543894032	-1.035321725	16.87815214	-72.17181473	1
-1.32	-0.7616147979	1.117984061	-1.521096937	-1.198610074	17.47553586	-73.36628286	1
-1.31	-0.7669859398	1.124504619	-1.496741312	-1.36657749	18.07903457	-74.49639283	1
-1.3	-0.7723382449	1.130664766	-1.470795246	-1.539227654	18.68786463	-75.55520991	1
-1.29	-0.777667788	1.136450841	-1.443227377	-1.716555491	19.30117831	-76.53556352	1
-1.28	-0.7829705755	1.141849089	-1.41400698	-1.898546627	19.91806228	-77.43005715	1
-1.27	-0.7882425469	1.14684567	-1.383104059	-2.085176844	20.53753625	-78.23107996	1
-1.26	-0.7934795769	1.151426671	-1.350489436	-2.276411521	21.1585517	-78.93082009	1
-1.25	-0.7986774772	1.155578122	-1.316134858	-2.472205083	21.77999085	-79.52127983	1
-1.24	-0.8038319988	1.159286006	-1.280013093	-2.672500445	22.4006658	-79.99429258	1
-1.23	-0.8089388343	1.162536274	-1.242098037	-2.877228456	23.01931784	-80.34154184	1
-1.22	-0.8139936199	1.165314862	-1.202364825	-3.086307355	23.63461701	-80.5545822	1
-1.21	-0.8189919381	1.167607706	-1.160789942	-3.299642221	24.24516188	-80.62486234	1
-1.2	-0.8239293202	1.169400756	-1.117351334	-3.517124447	24.84947958	-80.54375018	1
-1.19	-0.8288012491	1.170679997	-1.072028535	-3.738631213	25.44602612	-80.30256018	1
-1.18	-0.8336031616	1.171431461	-1.02480278	-3.964024974	26.03318696	-79.89258275	1
-1.17	-0.8383304515	1.171641254	-0.9756571301	-4.193152974	26.60927794	-79.30511601	1
-1.16	-0.8429784726	1.171295567	-0.9245766016	-4.425846768	27.17254646	-78.53149955	1
-1.15	-0.8475425418	1.170380701	-0.8715482892	-4.661921771	27.72117304	-77.56315058	1
-1.14	-0.8520179417	1.168883084	-0.8165614971	-4.901176837	28.25327324	-76.39160212	1
-1.13	-0.8563999246	1.166789297	-0.7596078693	-5.143393857	28.76689993	-75.00854348	1
-1.12	-0.860683715	1.164086091	-0.7006815211	-5.388337393	29.26004592	-73.40586273	1
-1.11	-0.8648645138	1.160760412	-0.6397791715	-5.635754352	29.73064706	-71.57569131	1
-1.1	-0.8689375011	1.156799425	-0.5769002758	-5.885373688	30.17658568	-69.51045056	1
-1.09	-0.87289784	1.152190534	-0.5120471581	-6.136906156	30.59569444	-67.20290014	1
-1.08	-0.8767406804	1.146921413	-0.4452251439	-6.390044097	30.98576073	-64.6461882	1
-1.07	-0.8804611627	1.140980023	-0.3764426906	-6.64446129	31.34453135	-61.83390321	1
-1.06	-0.8840544213	1.134354643	-0.3057115179	-6.899812837	31.66971776	-58.76012721	1
-1.05	-0.8875155887	1.127033895	-0.2330467358	-7.155735114	31.95900172	-55.41949042	1
-1.04	-0.8908397997	1.119006769	-0.1584669705	-7.411845779	32.21004143	-51.80722683	1
-1.03	-0.8940221948	1.11026265	-0.08199448684	-7.667743836	32.42047811	-47.91923083	1
-1.02	-0.8970579247	1.100791345	-0.00365530865	-7.92300977	32.58794301	-43.75211434	1
-1.01	-0.8999421544	1.090583114	0.07652066597	-8.177205749	32.71006492	-39.3032644	1
-1	-0.9026700673	1.079628692	0.1584995531	-8.429875889	32.78447814	-34.57090079	1
-0.99	-0.9052368694	1.067919321	0.2422433767	-8.680546606	32.80883083	-29.5541335	1
-0.98	-0.9076377938	1.055446776	0.3277099676	-8.928727034	32.78079385	-24.25301961	1
-0.97	-0.9098681047	1.042203396	0.4148528691	-9.173909524	32.69807001	-18.66861933	1
-0.96	-0.9119231021	1.02818211	0.5036212484	-9.415570228	32.55840366	-12.8030507	1
-0.95	-0.9137981258	1.013376466	0.5939598166	-9.653169766	32.35959076	-6.659542792	1
-0.94	-0.9154885605	0.9977806597	0.6858087553	-9.886153969	32.0994892	-0.2424867104	1
-0.93	-0.9169898393	0.9813895615	0.7791036525	-10.11395473	31.77602958	6.442515724	1
-0.92	-0.9182974493	0.9641987465	0.8737754471	-10.3359909	31.3872261	13.38860626	1
-0.91	-0.9194069352	0.9462045209	0.9697503838	-10.55166936	30.93118794	20.58762781	1
-0.9	-0.9203139041	0.9274039497	1.066949977	-10.76038606	30.40613066	28.03008581	1
-0.89	-0.9210140302	0.9077948836	1.165290986	-10.96152724	29.81038795	35.70511384	1
-0.88	-0.9215030591	0.8873759859	1.264685403	-11.15447075	29.14242338	43.60044392	1
-0.87	-0.9217768125	0.866146758	1.365040452	-11.33858736	28.4008424	51.70238199	1
-0.86	-0.9218311923	0.8441075651	1.466258595	-11.51324228	27.58440422	59.99578902	1
-0.85	-0.9216621858	0.8212596607	1.568237563	-11.67779667	26.6920338	68.46406814	1
-0.84	-0.9212658694	0.7976052106	1.670870389	-11.83160931	25.72283374	77.08915836	1
-0.83	-0.9206384135	0.7731473155	1.774045459	-11.97403829	24.67609597	85.85153521	1
-0.82	-0.919776087	0.7478900333	1.877646579	-12.10444281	23.55131338	94.73021873	1
-0.81	-0.9186752612	0.7218384002	1.981553054	-12.22218511	22.34819108	103.7027892	1
-0.8	-0.9173324147	0.6949984502	2.085639782	-12.32663233	21.06665737	112.7454112	1
-0.79	-0.9157441373	0.6673772339	2.189777365	-12.41715861	19.70687432	121.8328656	1
-0.78	-0.9139071344	0.638982836	2.293832234	-12.49314713	18.26924791	130.9385909	1
-0.77	-0.9118182311	0.6098243912	2.397666792	-12.55399225	16.75443755	140.0347333	1
-0.76	-0.9094743766	0.5799120988	2.501139568	-12.59910174	15.16336507	149.0922061	1
-0.75	-0.9068726477	0.5492572358	2.604105391	-12.62789898	13.49722298	158.0807582	1
-0.74	-0.9040102533	0.5178721683	2.706415583	-12.63982525	11.75748194	166.9690527	1
-0.73	-0.9008845382	0.4857703615	2.807918157	-12.63434209	9.945897492	175.7247544	1
-0.72	-0.8974929866	0.4529663876	2.908458043	-12.61093355	8.064515732	184.3146275	1
-0.71	-0.8938332262	0.4194759321	3.007877325	-12.56910863	6.115678143	192.7046424	1
-0.7	-0.8899030316	0.3853157983	3.106015492	-12.50840358	4.10202529	200.8600921	1
-0.69	-0.8857003278	0.3505039096	3.202709706	-12.42838428	2.026499417	208.7457178	1
-0.68	-0.881223194	0.3150593104	3.297795085	-12.3286486	-0.1076541338	216.3258432	1
-0.67	-0.8764698663	0.2790021638	3.391105005	-12.20882871	-2.296886757	223.5645177	1
-0.66	-0.8714387413	0.2423537488	3.482471406	-12.06859337	-4.537347718	230.4256678	1
-0.65	-0.8661283792	0.2051364538	3.571725123	-11.9076502	-6.824886647	236.8732557	1
-0.64	-0.8605375066	0.167373769	3.658696223	-11.72574784	-9.155057427	242.8714452	1
-0.63	-0.854665019	0.1290902758	3.743214358	-11.52267815	-11.52312353	248.3847746	1
-0.62	-0.8485099843	0.09031163489	3.825109127	-11.29827821	-13.92406485	253.3783347	1
-0.61	-0.8420716445	0.05106457075	3.904210456	-11.05243231	-16.35258599	257.8179516	1
-0.6	-0.8353494186	0.01137685508	3.980348977	-10.78507385	-18.80312615	261.6703743	1
-0.59	-0.8283429047	-0.02872271285	4.053356425	-10.49618708	-21.2698705	264.9034647	1
-0.58	-0.8210518818	-0.06920432798	4.123066044	-10.18580876	-23.74676309	267.4863901	1
-0.57	-0.8134763124	-0.1100372036	4.189312992	-9.85402968	-26.22752141	269.3898166	1
-0.56	-0.8056163436	-0.1511895976	4.251934761	-9.500996031	-28.7056523	270.5861024	1
-0.55	-0.797472309	-0.1926288418	4.3107716	-9.126910638	-31.17446953	271.0494901	1
-0.54	-0.7890447304	-0.2343213725	4.365666937	-8.732034021	-33.62711278	270.7562961	1
-0.53	-0.7803343185	-0.2762327644	4.416467808	-8.316685285	-36.05656806	269.6850966	1
-0.52	-0.7713419743	-0.3183277661	4.463025289	-7.881242839	-38.45568951	267.8169085	1
-0.51	-0.7620687904	-0.3605703383	4.505194925	-7.426144914	-40.81722256	265.1353641	1
-0.5	-0.7525160509	-0.4029236937	4.542837158	-6.951889894	-43.13382832	261.6268781	1
-0.49	-0.7426852328	-0.4453503398	4.57581775	-6.459036436	-45.3981091	257.2808053	1
-0.48	-0.7325780058	-0.4878121229	4.60400821	-5.948203381	-47.6026351	252.089589	1
-0.47	-0.7221962328	-0.530270275	4.627286205	-5.42006945	-49.73997198	246.0488969	1
-0.46	-0.7115419698	-0.5726854624	4.645535973	-4.875372715	-51.80270942	239.157745	1
-0.45	-0.7006174658	-0.6150178358	4.658648719	-4.314909848	-53.78349032	231.4186067	1
-0.44	-0.6894251623	-0.6572270828	4.66652301	-3.739535136	-55.67504072	222.8375078	1
-0.43	-0.6779676929	-0.6992724818	4.669065149	-3.150159268	-57.47020016	213.4241042	1
-0.42	-0.6662478822	-0.7411129579	4.666189544	-2.54774789	-59.16195242	203.1917429	1
-0.41	-0.6542687455	-0.78270714	4.65781906	-1.933319924	-60.74345646	192.1575051	1
-0.4	-0.6420334871	-0.8240134196	4.64388535	-1.307945663	-62.20807747	180.3422292	1
-0.39	-0.6295454991	-0.8649900107	4.624329178	-0.6727446258	-63.54941768	167.7705149	1
-0.38	-0.6168083599	-0.9055950113	4.599100718	-0.02888319639	-64.76134709	154.4707067	1
-0.37	-0.6038258327	-0.9457864657	4.568159828	0.6224279636	-65.83803362	140.474856	1
-0.36	-0.5906018634	-0.9855224279	4.531476318	1.279936717	-66.77397277	125.8186625	1
-0.35	-0.5771405783	-1.024761026	4.489030176	1.942352462	-67.56401641	110.5413933	1
-0.34	-0.5634462823	-1.063460527	4.440811786	2.608349344	-68.20340077	94.68578094	1
-0.33	-0.5495234561	-1.101579402	4.386822114	3.276569659	-68.68777323	78.29789952	1
-0.32	-0.5353767536	-1.139076394	4.327072867	3.945627442	-69.01321786	61.42701941	1
-0.31	-0.5210109991	-1.175910581	4.261586634	4.614112216	-69.1762796	44.12544085	1
-0.3	-0.5064311843	-1.212041448	4.190396983	5.280592916	-69.17398678	26.44830707	1
-0.29	-0.4916424649	-1.247428945	4.113548549	5.943621938	-69.00387198	8.453397377	1
-0.28	-0.4766501578	-1.282033564	4.031097078	6.601739337	-68.66399093	-9.79909873	1
-0.27	-0.4614597367	-1.315816394	3.943109449	7.253477123	-68.15293948	-28.24682563	1
-0.26	-0.4460768291	-1.348739198	3.849663661	7.897363672	-67.4698684	-46.82552261	1
-0.25	-0.4305072122	-1.380764468	3.750848794	8.531928208	-66.61449587	-65.4693006	1
-0.24	-0.4147568087	-1.411855496	3.646764936	9.155705357	-65.58711769	-84.11093326	1
-0.23	-0.3988316826	-1.441976434	3.537523078	9.767239743	-64.38861499	-102.6821608	1
-0.22	-0.3827380352	-1.471092359	3.423244982	10.36509062	-63.02045937	-121.1140049	1
-0.21	-0.3664822002	-1.499169331	3.304063015	10.94783649	-61.48471549	-139.3370931	1
-0.2	-0.3500706392	-1.526174457	3.180119951	11.51407976	-59.78404093	-157.2819905	1
-0.19	-0.333509937	-1.552075945	3.051568744	12.06245131	-57.92168339	-174.8795371	1
-0.18	-0.3168067963	-1.576843165	2.918572273	12.59161507	-55.90147517	-192.0611888	1
-0.17	-0.2999680331	-1.6004467	2.781303052	13.10027247	-53.72782484	-208.7593593	1
-0.16	-0.2830005712	-1.622858403	2.639942915	13.58716684	-51.40570627	-224.907762	1
-0.15	-0.2659114372	-1.644051443	2.494682671	14.0510877	-48.9406449	-240.4417486	1
-0.14	-0.2487077547	-1.66400036	2.345721734	14.49087492	-46.33870134	-255.2986429	1
-0.13	-0.2313967389	-1.682681107	2.193267721	14.90542272	-43.60645238	-269.4180672	1
-0.12	-0.2139856911	-1.700071094	2.037536032	15.29368353	-40.75096944	-282.7422596	1
-0.11	-0.1964819928	-1.716149234	1.878749399	15.65467162	-37.77979461	-295.21638	1
-0.1	-0.1788931001	-1.730895977	1.717137418	15.98746663	-34.70091425	-306.7888027	1
-0.09	-0.1612265375	-1.74429335	1.552936052	16.29121677	-31.52273046	-317.411393	1
-0.08	-0.143489892	-1.756324987	1.386387123	16.56514187	-28.2540304	-327.0397677	1
-0.07	-0.1256908074	-1.766976162	1.21773778	16.80853617	-24.90395362	-335.6335354	1
-0.06	-0.1078369776	-1.776233817	1.047239947	17.02077082	-21.48195769	-343.1565171	1
-0.05	-0.08993614096	-1.784086582	0.8751497649	17.20129614	-17.99778206	-349.5769439	1
-0.04	-0.0719960736	-1.790524804	0.7017270128	17.34964363	-14.46141065	-354.8676319	1
-0.03	-0.05402458351	-1.795540556	0.5272345187	17.46542763	-10.88303296	-359.0061315	1
-0.02	-0.0360295041	-1.79912766	0.3519375625	17.54834673	-7.273004361	-361.9748518	1
-0.01	-0.01801868785	-1.801281693	0.1761032699	17.59818484	-3.641805295	-363.7611578	1
0	0	-1.802	0	17.614812	0	-364.3574401	1
0.01	0.01801868785	-1.801281693	-0.1761032699	17.59818484	3.641805295	-363.7611578	1
0.02	0.0360295041	-1.79912766	-0.3519375625	17.54834673	7.273004361	-361.9748518	1
0.03	0.05402458351	-1.795540556	-0.5272345187	17.46542763	10.88303296	-359.0061315	1
0.04	0.0719960736	-1.790524804	-0.7017270128	17.34964363	14.46141065	-354.8676319	1
0.05	0.08993614096	-1.784086582	-0.8751497649	17.20129614	17.99778206	-349.5769439	1
0.06	0.1078369776	-1.776233817	-1.047239947	17.02077082	21.48195769	-343.1565171	1
0.07	0.1256908074	-1.766976162	-1.21773778	16.80853617	24.90395362	-335.6335354	1
0.08	0.143489892	-1.756324987	-1.386387123	16.56514187	28.2540304	-327.0397677	1
0.09	0.1612265375	-1.74429335	-1.552936052	16.29121677	31.52273046	-317.411393	1
0.1	0.1788931001	-1.730895977	-1.717137418	15.98746663	34.70091425	-306.7888027	1
0.11	0.1964819928	-1.716149234	-1.878749399	15.65467162	37.77979461	-295.21638	1
0.12	0.2139856911	-1.700071094	-2.037536032	15.29368353	40.75096944	-282.7422596	1
0.13	0.2313967389	-1.682681107	-2.193267721	14.90542272	43.60645238	-269.4180672	1
0.14	0.2487077547	-1.66400036	-2.345721734	14.49087492	46.33870134	-255.2986429	1
0.15	0.2659114372	-1.644051443	-2.494682671	14.0510877	48.9406449	-240.4417486	1
0.16	0.2830005712	-1.622858403	-2.639942915	13.58716684	51.40570627	-224.907762	1
0.17	0.2999680331	-1.6004467	-2.781303052	13.10027247	53.72782484	-208.7593593	1
0.18	0.3168067963	-1.576843165	-2.918572273	12.59161507	55.90147517	-192.0611888	1
0.19	0.333509937	-1.552075945	-3.051568744	12.06245131	57.92168339	-174.8795371	1
0.2	0.3500706392	-1.526174457	-3.180119951	11.51407976	59.78404093	-157.2819905	1
0.21	0.3664822002	-1.499169331	-3.304063015	10.94783649	61.48471549	-139.3370931	1
0.22	0.3827380352	-1.471092359	-3.423244982	10.36509062	63.02045937	-121.1140049	1
0.23	0.3988316826	-1.441976434	-3.537523078	9.767239743	64.38861499	-102.6821608	1
0.24	0.4147568087	-1.411855496	-3.646764936	9.155705357	65.58711769	-84.11093326	1
0.25	0.4305072122	-1.380764468	-3.750848794	8.531928208	66.61449587	-65.4693006	1
0.26	0.4460768291	-1.348739198	-3.849663661	7.897363672	67.4698684	-46.82552261	1
0.27	0.4614597367	-1.315816394	-3.943109449	7.253477123	68.15293948	-28.24682563	1
0.28	0.4766501578	-1.282033564	-4.031097078	6.601739337	68.66399093	-9.79909873	1
0.29	0.4916424649	-1.247428945	-4.113548549	5.943621938	69.00387198	8.453397377	1
0.3	0.5064311843	-1.212041448	-4.190396983	5.280592916	69.17398678	26.44830707	1
0.31	0.5210109991	-1.175910581	-4.261586634	4.614112216	69.1762796	44.12544085	1
0.32	0.5353767536	-1.139076394	-4.327072867	3.945627442	69.01321786	61.42701941	1
0.33	0.5495234561	-1.101579402	-4.386822114	3.276569659	68.68777323	78.29789952	1
0.34	0.5634462823	-1.063460527	-4.440811786	2.608349344	68.20340077	94.68578094	1
0.35	0.5771405783	-1.024761026	-4.489030176	1.942352462	67.56401641	110.5413933	1
0.36	0.5906018634	-0.9855224279	-4.531476318	1.279936717	66.77397277	125.8186625	1
0.37	0.6038258327	-0.9457864657	-4.568159828	0.6224279636	65.83803362	140.474856	1
0.38	0.6168083599	-0.9055950113	-4.599100718	-0.02888319639	64.76134709	154.4707067	1
0.39	0.6295454991	-0.8649900107	-4.624329178	-0.6727446258	63.54941768	167.7705149	1
0.4	0.6420334871	-0.8240134196	-4.64388535	-1.307945663	62.20807747	180.3422292	1
0.41	0.6542687455	-0.78270714	-4.65781906	-1.933319924	60.74345646	192.1575051	1
0.42	0.6662478822	-0.7411129579	-4.666189544	-2.54774789	59.16195242	203.1917429	1
0.43	0.6779676929	-0.6992724818	-4.669065149	-3.150159268	57.47020016	213.4241042	1
0.44	0.6894251623	-0.6572270828	-4.66652301	-3.739535136	55.67504072	222.8375078	1
0.45	0.7006174658	-0.6150178358	-4.658648719	-4.314909848	53.78349032	231.4186067	1
0.46	0.7115419698	-0.5726854624	-4.645535973	-4.875372715	51.80270942	239.157745	1
0.47	0.7221962328	-0.530270275	-4.627286205	-5.42006945	49.73997198	246.0488969	1
0.48	0.7325780058	-0.4878121229	-4.60400821	-5.948203381	47.6026351	252.089589	1
0.49	0.7426852328	-0.4453503398	-4.57581775	-6.459036436	45.3981091	257.2808053	1
0.5	0.7525160509	-0.4029236937	-4.542837158	-6.951889894	43.13382832	261.6268781	1
0.51	0.7620687904	-0.3605703383	-4.505194925	-7.426144914	40.81722256	265.1353641	1
0.52	0.7713419743	-0.3183277661	-4.463025289	-7.881242839	38.45568951	267.8169085	1
0.53	0.7803343185	-0.2762327644	-4.416467808	-8.316685285	36.05656806	269.6850966	1
0.54	0.7890447304	-0.2343213725	-4.365666937	-8.732034021	33.62711278	270.7562961	1
0.55	0.797472309	-0.1926288418	-4.3107716	-9.126910638	31.17446953	271.0494901	1
0.56	0.8056163436	-0.1511895976	-4.251934761	-9.500996031	28.7056523	270.5861024	1
0.57	0.8134763124	-0.1100372036	-4.189312992	-9.85402968	26.22752141	269.3898166	1
0.58	0.8210518818	-0.06920432798	-4.123066044	-10.18580876	23.74676309	267.4863901	1
0.59	0.8283429047	-0.02872271285	-4.053356425	-10.49618708	21.2698705	264.9034647	1
0.6	0.8353494186	0.01137685508	-3.980348977	-10.78507385	18.80312615	261.6703743	1
0.61	0.8420716445	0.05106457075	-3.904210456	-11.05243231	16.35258599	257.8179516	1
0.62	0.8485099843	0.09031163489	-3.825109127	-11.29827821	13.92406485	253.3783347	1
0.63	0.854665019	0.1290902758	-3.743214358	-11.52267815	11.52312353	248.3847746	1
0.64	0.8605375066	0.167373769	-3.658696223	-11.72574784	9.155057427	242.8714452	1
0.65	0.8661283792	0.2051364538	-3.571725123	-11.9076502	6.824886647	236.8732557	1
0.66	0.8714387413	0.2423537488	-3.482471406	-12.06859337	4.537347718	230.4256678	1
0.67	0.8764698663	0.2790021638	-3.391105005	-12.20882871	2.296886757	223.5645177	1
0.68	0.881223194	0.3150593104	-3.297795085	-12.3286486	0.1076541338	216.3258432	1
0.69	0.8857003278	0.3505039096	-3.202709706	-12.42838428	-2.026499417	208.7457178	1
0.7	0.8899030316	0.3853157983	-3.106015492	-12.50840358	-4.10202529	200.8600921	1
0.71	0.8938332262	0.4194759321	-3.007877325	-12.56910863	-6.115678143	192.7046424	1
0.72	0.8974929866	0.4529663876	-2.908458043	-12.61093355	-8.064515732	184.3146275	1
0.73	0.9008845382	0.4857703615	-2.807918157	-12.63434209	-9.945897492	175.7247544	1
0.74	0.9040102533	0.5178721683	-2.706415583	-12.63982525	-11.75748194	166.9690527	1
0.75	0.9068726477	0.5492572358	-2.604105391	-12.62789898	-13.49722298	158.0807582	1
0.76	0.9094743766	0.5799120988	-2.501139568	-12.59910174	-15.16336507	149.0922061	1
0.77	0.9118182311	0.6098243912	-2.397666792	-12.55399225	-16.75443755	140.0347333	1
0.78	0.9139071344	0.638982836	-2.293832234	-12.49314713	-18.26924791	130.9385909	1
0.79	0.9157441373	0.6673772339	-2.189777365	-12.41715861	-19.70687432	121.8328656	1
0.8	0.9173324147	0.6949984502	-2.085639782	-12.32663233	-21.06665737	112.7454112	1
0.81	0.9186752612	0.7218384002	-1.981553054	-12.22218511	-22.34819108	103.7027892	1
0.82	0.919776087	0.7478900333	-1.877646579	-12.10444281	-23.55131338	94.73021873	1
0.83	0.9206384135	0.7731473155	-1.774045459	-11.97403829	-24.67609597	85.85153521	1
0.84	0.9212658694	0.7976052106	-1.670870389	-11.83160931	-25.72283374	77.08915836	1
0.85	0.9216621858	0.8212596607	-1.568237563	-11.67779667	-26.6920338	68.46406814	1
0.86	0.9218311923	0.8441075651	-1.466258595	-11.51324228	-27.58440422	59.99578902	1
0.87	0.9217768125	0.866146758	-1.365040452	-11.33858736	-28.4008424	51.70238199	1
0.88	0.9215030591	0.8873759859	-1.264685403	-11.15447075	-29.14242338	43.60044392	1
0.89	0.9210140302	0.9077948836	-1.165290986	-10.96152724	-29.81038795	35.70511384	1
0.9	0.9203139041	0.9274039497	-1.066949977	-10.76038606	-30.40613066	28.03008581	1
0.91	0.9194069352	0.9462045209	-0.9697503838	-10.55166936	-30.93118794	20.58762781	1
0.92	0.9182974493	0.9641987465	-0.8737754471	-10.3359909	-31.3872261	13.38860626	1
0.93	0.9169898393	0.9813895615	-0.7791036525	-10.11395473	-31.77602958	6.442515724	1
0.94	0.9154885605	0.9977806597	-0.6858087553	-9.886153969	-32.0994892	-0.2424867104	1
0.95	0.9137981258	1.013376466	-0.5939598166	-9.653169766	-32.35959076	-6.659542792	1
0.96	0.9119231021	1.02818211	-0.5036212484	-9.415570228	-32.55840366	-12.8030507	1
0.97	0.9098681047	1.042203396	-0.4148528691	-9.173909524	-32.69807001	-18.66861933	1
0.98	0.9076377938	1.055446776	-0.3277099676	-8.928727034	-32.78079385	-24.25301961	1
0.99	0.9052368694	1.067919321	-0.2422433767	-8.680546606	-32.80883083	-29.5541335	1
1	0.9026700673	1.079628692	-0.1584995531	-8.429875889	-32.78447814	-34.57090079	1
1.01	0.8999421544	1.090583114	-0.07652066597	-8.177205749	-32.71006492	-39.3032644	1
1.02	0.8970579247	1.100791345	0.00365530865	-7.92300977	-32.58794301	-43.75211434	1
1.03	0.8940221948	1.11026265	0.08199448684	-7.667743836	-32.42047811	-47.91923083	1
1.04	0.8908397997	1.119006769	0.1584669705	-7.411845779	-32.21004143	-51.80722683	1
1.05	0.8875155887	1.127033895	0.2330467358	-7.155735114	-31.95900172	-55.41949042	1
1.06	0.8840544213	1.134354643	0.3057115179	-6.899812837	-31.66971776	-58.76012721	1
1.07	0.8804611627	1.140980023	0.3764426906	-6.64446129	-31.34453135	-61.83390321	1
1.08	0.8767406804	1.146921413	0.4452251439	-6.390044097	-30.98576073	-64.6461882	1
1.09	0.87289784	1.152190534	0.5120471581	-6.136906156	-30.59569444	-67.20290014	1
1.1	0.8689375011	1.156799425	0.5769002758	-5.885373688	-30.17658568	-69.51045056	1
1.11	0.8648645138	1.160760412	0.6397791715	-5.635754352	-29.73064706	-71.57569131	1
1.12	0.860683715	1.164086091	0.7006815211	-5.388337393	-29.26004592	-73.40586273	1
1.13	0.8563999246	1.166789297	0.7596078693	-5.143393857	-28.76689993	-75.00854348	1
1.14	0.8520179417	1.168883084	0.8165614971	-4.901176837	-28.25327324	-76.39160212	1
1.15	0.8475425418	1.170380701	0.8715482892	-4.661921771	-27.72117304	-77.56315058	1
1.16	0.8429784726	1.171295567	0.9245766016	-4.425846768	-27.17254646	-78.53149955	1
1.17	0.8383304515	1.171641254	0.9756571301	-4.193152974	-26.60927794	-79.30511601	1
1.18	0.8336031616	1.171431461	1.02480278	-3.964024974	-26.03318696	-79.89258275	1
1.19	0.8288012491	1.170679997	1.072028535	-3.738631213	-25.44602612	-80.30256018	1
1.2	0.8239293202	1.169400756	1.117351334	-3.517124447	-24.84947958	-80.54375018	1
1.21	0.8189919381	1.167607706	1.160789942	-3.299642221	-24.24516188	-80.62486234	1
1.22	0.8139936199	1.165314862	1.202364825	-3.086307355	-23.63461701	-80.5545822	1
1.23	0.8089388343	1.162536274	1.242098037	-2.877228456	-23.01931784	-80.34154184	1
1.24	0.8038319988	1.159286006	1.280013093	-2.672500445	-22.4006658	-79.99429258	1
1.25	0.7986774772	1.155578122	1.316134858	-2.472205083	-21.77999085	-79.52127983	1
1.26	0.7934795769	1.151426671	1.350489436	-2.276411521	-21.1585517	-78.93082009	1
1.27	0.7882425469	1.14684567	1.383104059	-2.085176844	-20.53753625	-78.23107996	1
1.28	0.7829705755	1.141849089	1.41400698	-1.898546627	-19.91806228	-77.43005715	1
1.29	0.777667788	1.136450841	1.443227377	-1.716555491	-19.30117831	-76.53556352	1
1.3	0.7723382449	1.130664766	1.470795246	-1.539227654	-18.68786463	-75.55520991	1
1.31	0.7669859398	1.124504619	1.496741312	-1.36657749	-18.07903457	-74.49639283	1
1.32	0.7616147979	1.117984061	1.521096937	-1.198610074	-17.47553586	-73.36628286	1
1.33	0.7562286736	1.111116643	1.543894032	-1.035321725	-16.87815214	-72.17181473	1
1.34	0.7508313499	1.103915803	1.565164972	-0.8767005491	-16.28760458	-70.91967898	1
1.35	0.7454265359	1.09639485	1.584942519	-0.722726962	-15.70455366	-69.61631513	1
1.36	0.7400178662	1.088566957	1.603259744	-0.5733742122	-15.12960101	-68.26790622	1
1.37	0.7346088989	1.080445154	1.620149956	-0.4286088878	-14.56329131	-66.88037477	1
1.38	0.7292031151	1.072042317	1.635646634	-0.2883914141	-14.00611428	-65.45937991	1
1.39	0.7238039172	1.063371165	1.649783362	-0.1526765369	-13.45850676	-64.01031576	1
1.4	0.7184146284	1.054444249	1.662593769	-0.02141379348	-12.92085478	-62.53831084	1
1.41	0.7130384913	1.04527395	1.67411147	0.1054520318	-12.39349572	-61.04822855	1
1.42	0.7076786674	1.035872468	1.684370014	0.227980466	-11.87672042	-59.54466856	1
1.43	0.7023382367	1.026251822	1.693402835	0.3462349222	-11.37077538	-58.03196903	1
1.44	0.6970201963	1.016423841	1.701243206	0.46028229	-10.87586495	-56.51420972	1
1.45	0.6917274605	1.006400163	1.707924191	0.570192542	-10.39215347	-54.99521571	1
1.46	0.6864628603	0.9961922305	1.713478612	0.676038357	-9.919767478	-53.47856182	1
1.47	0.6812291428	0.9858112841	1.717939008	0.7778947608	-9.458797826	-51.96757763	1
1.48	0.6760289712	0.9752683635	1.721337605	0.8758387824	-9.009301823	-50.46535297	1
1.49	0.6708649246	0.9645743022	1.72370628	0.9699491289	-8.571305335	-48.97474394	1
1.5	0.6657394977	0.9537397264	1.725076541	1.060305876	-8.14480484	-47.49837928	1
1.51	0.6606551011	0.9427750525	1.725479496	1.146990178	-7.729769462	-46.03866711	1
1.52	0.6556140614	0.9316904858	1.724945832	1.23008399	-7.326142944	-44.59780198	1
1.53	0.6506186209	0.9204960189	1.723505798	1.30966981	-6.933845584	-43.17777216	1
1.54	0.6456709385	0.9092014309	1.721189188	1.38583044	-6.552776117	-41.78036713	1
1.55	0.6407730894	0.8978162864	1.71802532	1.458648758	-6.182813538	-40.40718527	1
1.56	0.6359270661	0.8863499356	1.714043031	1.528207508	-5.823818876	-39.05964162	1
1.57	0.6311347782	0.8748115132	1.70927066	1.594589105	-5.475636901	-37.73897578	1
1.58	0.6263980536	0.8632099393	1.703736046	1.65787546	-5.138097771	-36.44625982	1
1.59	0.6217186385	0.8515539188	1.697466513	1.718147812	-4.811018622	-35.18240626	1
1.6	0.6170981983	0.8398519424	1.690488871	1.775486578	-4.494205086	-33.948176	1
1.61	0.6125383185	0.8281122872	1.68282941	1.82997122	-4.187452747	-32.74418624	1
1.62	0.6080405053	0.816343017	1.674513899	1.881680119	-3.890548534	-31.57091834	1
1.63	0.6036061862	0.8045519837	1.665567581	1.930690468	-3.60327204	-30.42872557	1
1.64	0.5992367114	0.7927468284	1.656015181	1.977078173	-3.325396783	-29.31784083	1
1.65	0.5949333542	0.7809349824	1.645880901	2.020917769	-3.056691398	-28.23838417	1
1.66	0.5906973124	0.7691236689	1.635188424	2.062282344	-2.79692076	-27.19037022	1
1.67	0.5865297091	0.7573199041	1.62396092	2.10124348	-2.545847042	-26.17371548	1
1.68	0.582431594	0.7455304993	1.612221049	2.137871194	-2.303230717	-25.18824539	1
1.69	0.5784039441	0.7337620624	1.599990967	2.172233902	-2.06883148	-24.2337013	1
1.7	0.5744476654	0.7220209994	1.587292329	2.20439838	-1.842409126	-23.30974721	1
1.71	0.5705635936	0.7103135171	1.5741463	2.23442974	-1.623724347	-22.41597628	1
1.72	0.5667524957	0.6986456243	1.560573559	2.262391415	-1.412539486	-21.55191726	1
1.73	0.5630150709	0.6870231343	1.546594306	2.288345148	-1.20861922	-20.71704057	1
1.74	0.5593519525	0.675451667	1.532228273	2.312350991	-1.011731192	-19.91076426	1
1.75	0.5557637084	0.6639366509	1.517494731	2.334467307	-0.8216465819	-19.13245971	1
1.76	0.5522508431	0.6524833255	1.502412495	2.354750784	-0.6381406294	-18.38145713	1
1.77	0.5488137989	0.6410967437	1.486999937	2.373256449	-0.460993099	-17.65705085	1
1.78	0.5454529571	0.6297817739	1.471274994	2.390037689	-0.2899886974	-16.95850431	1
1.79	0.5421686395	0.6185431025	1.455255175	2.405146278	-0.1249174406	-16.28505492	1
1.8	0.5389611101	0.6073852364	1.438957571	2.418632405	0.0344250251	-15.63591865	1
1.81	0.5358305762	0.5963125055	1.422398864	2.430544712	0.1882371476	-15.01029436	1
1.82	0.5327771898	0.5853290648	1.405595334	2.440930327	0.3367112363	-14.40736799	1
1.83	0.5298010496	0.5744388976	1.388562872	2.449834905	0.4800332703	-13.82631642	1
1.84	0.5269022018	0.5636458172	1.371316983	2.457302671	0.6183827462	-13.26631118	1
1.85	0.5240806421	0.5529534703	1.3538728	2.463376467	0.7519325625	-12.72652195	1
1.86	0.5213363169	0.542365339	1.336245086	2.468097794	0.880848939	-12.20611978	1
1.87	0.5186691249	0.5318847436	1.318448249	2.471506862	1.00529137	-11.70428013	1
1.88	0.5160789185	0.5215148453	1.300496344	2.47364264	1.125412608	-11.22018572	1
1.89	0.5135655056	0.5112586488	1.282403086	2.474542905	1.241358675	-10.75302914	1
1.9	0.5111286506	0.5011190046	1.26418185	2.474244291	1.353268906	-10.30201529	1
1.91	0.5087680762	0.4910986122	1.245845687	2.472782341	1.461276012	-9.866363551	1
1.92	0.506483465	0.4812000226	1.227407323	2.470191557	1.565506169	-9.445309874	1
1.93	0.5042744607	0.4714256405	1.208879171	2.466505451	1.666079128	-9.038108584	1
1.94	0.5021406696	0.4617777276	1.190273336	2.461756593	1.763108348	-8.644034048	1
1.95	0.5000816622	0.4522584052	1.171601616	2.455976662	1.856701139	-8.262382154	1
1.96	0.4980969746	0.4428696564	1.152875518	2.44919649	1.946958832	-7.892471614	1
1.97	0.49618611	0.4336133293	1.134106252	2.441446116	2.033976951	-7.533645105	1
1.98	0.4943485399	0.4244911396	1.115304746	2.432754826	2.117845412	-7.185270252	1
1.99	0.4925837057	0.4155046732	1.096481643	2.423151197	2.19864872	-6.846740444	1
2	0.4908910201	0.4066553888	1.077647312	2.412663146	2.276466184	-6.517475517	1
2.01	0.4892698685	0.3979446209	1.058811848	2.401317965	2.351372138	-6.196922282	1
2.02	0.48771961	0.3893735823	1.039985079	2.389142364	2.423436167	-5.884554923	1
2.03	0.4862395794	0.380943367	1.021176567	2.376162507	2.492723345	-5.579875261	1
2.04	0.4848290879	0.3726549526	1.002395616	2.362404053	2.559294463	-5.282412899	1
2.05	0.4834874248	0.3645092033	0.9836512697	2.34789218	2.623206281	-4.991725248	1
2.06	0.4822138585	0.3565068725	0.9649523209	2.332651629	2.684511759	-4.707397441	1
2.07	0.481007638	0.3486486053	0.9463073102	2.316706727	2.743260307	-4.42904214	1
2.08	0.479867994	0.3409349418	0.9277245306	2.300081416	2.799498024	-4.156299254	1
2.09	0.4787941401	0.3333663189	0.9092120302	2.28279928	2.853267937	-3.888835561	1
2.1	0.4777852742	0.325943074	0.8907776145	2.264883572	2.904610245	-3.626344237	1
2.11	0.4768405794	0.3186654466	0.8724288494	2.246357233	2.953562546	-3.368544323	1
2.12	0.4759592251	0.3115335822	0.8541730628	2.22724291	3.000160074	-3.115180105	1
2.13	0.4751403685	0.3045475337	0.8360173474	2.207562983	3.044435922	-2.866020436	1
2.14	0.4743831553	0.2977072651	0.8179685628	2.18733957	3.086421263	-2.620857995	1
2.15	0.4736867209	0.2910126536	0.8000333373	2.166594553	3.126145566	-2.37950849	1
2.16	0.4730501917	0.2844634923	0.7822180702	2.14534958	3.1636368	-2.141809822	1
2.17	0.4724726855	0.278059493	0.7645289335	2.123626086	3.198921636	-1.907621194	1
2.18	0.4719533131	0.2718002887	0.7469718741	2.101445295	3.232025642	-1.676822192	1
2.19	0.4714911788	0.2656854363	0.7295526154	2.07882823	3.262973464	-1.449311832	1
2.2	0.4710853819	0.2597144189	0.7122766592	2.05579572	3.291789003	-1.225007582	1
2.21	0.4707350167	0.2538866489	0.6951492877	2.032368404	3.318495584	-1.003844362	1
2.22	0.4704391745	0.24820147	0.6781755654	2.008566734	3.343116113	-0.785773529	1
2.23	0.4701969434	0.24265816	0.6613603404	1.984410976	3.365673225	-0.5707618499	1
2.24	0.4700074098	0.2372559335	0.6447082473	1.959921212	3.386189429	-0.35879047	1
2.25	0.469869659	0.231993944	0.6282237082	1.935117338	3.404687233	-0.1498538772	1
2.26	0.4697827759	0.2268712866	0.6119109349	1.910019064	3.421189267	0.05604113056	1
2.27	0.4697458456	0.2218870004	0.5957739313	1.884645909	3.435718397	0.2588764728	1
2.28	0.4697579548	0.217040071	0.579816495	1.859017197	3.448297826	0.4586238036	1
2.29	0.4698181914	0.212329433	0.5640422197	1.833152057	3.458951186	0.6552455157	1
2.3	0.4699256461	0.2077539719	0.548454497	1.80706941	3.467702622	0.8486957285	1
2.31	0.4700794127	0.203312527	0.5330565192	1.780787971	3.474576869	1.038921256	1
2.32	0.4702785884	0.1990038934	0.5178512811	1.754326237	3.479599316	1.225862555	1
2.33	0.4705222751	0.1948268245	0.5028415829	1.727702479	3.482796062	1.409454642	1
2.34	0.4708095792	0.1907800339	0.4880300323	1.70093474	3.48419397	1.589627991	1
2.35	0.4711396125	0.186862198	0.473419047	1.67404082	3.483820698	1.766309398	1
2.36	0.4715114929	0.183071958	0.4590108578	1.647038274	3.48170474	1.939422811	1
2.37	0.4719243443	0.1794079223	0.4448075111	1.619944397	3.477875446	2.108890135	1
2.38	0.4723772976	0.175868668	0.4308108713	1.592776221	3.47236304	2.274631995	1
2.39	0.4728694911	0.1724527437	0.4170226247	1.565550502	3.465198633	2.436568467	1
2.4	0.4734000705	0.1691586713	0.4034442813	1.538283712	3.456414219	2.594619771	1
2.41	0.4739681895	0.1659849477	0.3900771789	1.510992033	3.446042679	2.748706927	1
2.42	0.4745730106	0.1629300472	0.3769224856	1.483691344	3.434117769	2.898752373	1
2.43	0.4752137046	0.1599924233	0.3639812034	1.456397212	3.420674103	3.044680546	1
2.44	0.4758894517	0.1571705102	0.3512541713	1.429124889	3.405747138	3.186418415	1
2.45	0.4765994412	0.1544627254	0.338742069	1.401889298	3.38937314	3.323895987	1
2.46	0.4773428724	0.1518674707	0.3264454198	1.374705026	3.371589163	3.457046769	1
2.47	0.4781189542	0.1493831348	0.314364595	1.347586318	3.352433007	3.585808183	1
2.48	0.4789269058	0.1470080941	0.3024998165	1.320547069	3.331943186	3.710121957	1
2.49	0.4797659569	0.144740715	0.2908511614	1.293600817	3.310158881	3.829934466	1
2.5	0.4806353475	0.1425793556	0.2794185652	1.266760734	3.287119895	3.945197041	1

==> HermiteLikeGoogleSheet-2.txt <==
x_values	HermiteLike1	HermiteLike2	HermiteLike3	HermiteLike4	HermiteLike5	HermiteLike6	HermiteLike0
-2.5	-0.455	0.025025	0.154233625	-0.08383994938	-0.07413490203	0.1100257344	1
-2.49	-0.45318	0.0233721124	0.1543657461	-0.08271664219	-0.07489273526	0.1092120342	1
-2.48	-0.45136	0.0217258496	0.1544888605	-0.08159240597	-0.0756403421	0.1083901142	1
-2.47	-0.44954	0.0200862116	0.1546030044	-0.08046730615	-0.07637771442	0.1075600863	1
-2.46	-0.44772	0.0184531984	0.154708214	-0.0793414079	-0.07710484465	0.1067220622	1
-2.45	-0.4459	0.01682681	0.1548045254	-0.07821477615	-0.07782172582	0.1058761538	1
-2.44	-0.44408	0.0152070464	0.1548919748	-0.07708747552	-0.07852835155	0.1050224731	1
-2.43	-0.44226	0.0135939076	0.1549705984	-0.07595957041	-0.07922471604	0.104161132	1
-2.42	-0.44044	0.0119873936	0.1550404324	-0.07483112494	-0.07991081409	0.1032922427	1
-2.41	-0.43862	0.0103875044	0.1551015128	-0.07370220296	-0.08058664107	0.1024159172	1
-2.4	-0.4368	0.00879424	0.155153876	-0.07257286806	-0.08125219293	0.1015322678	1
-2.39	-0.43498	0.0072076004	0.155197558	-0.07144318359	-0.08190746621	0.1006414067	1
-2.38	-0.43316	0.0056275856	0.155232595	-0.0703132126	-0.08255245801	0.09974344617	1
-2.37	-0.43134	0.0040541956	0.1552590233	-0.06918301789	-0.083187166	0.09883849847	1
-2.36	-0.42952	0.0024874304	0.1552768789	-0.06805266202	-0.08381158844	0.09792667591	1
-2.35	-0.4277	0.00092729	0.1552861981	-0.06692220725	-0.08442572415	0.09700809082	1
-2.34	-0.42588	-0.0006262256	0.155287017	-0.0657917156	-0.0850295725	0.09608285554	1
-2.33	-0.42406	-0.0021731164	0.1552793717	-0.06466124883	-0.08562313345	0.0951510824	1
-2.32	-0.42224	-0.0037133824	0.1552632986	-0.0635308684	-0.08620640749	0.09421288375	1
-2.31	-0.42042	-0.0052470236	0.1552388337	-0.06240063556	-0.0867793957	0.0932683719	1
-2.3	-0.4186	-0.00677404	0.1552060131	-0.06127061126	-0.08734209969	0.09231765918	1
-2.29	-0.41678	-0.0082944316	0.1551648732	-0.0601408562	-0.08789452164	0.09136085787	1
-2.28	-0.41496	-0.0098081984	0.15511545	-0.05901143081	-0.08843666428	0.09039808024	1
-2.27	-0.41314	-0.0113153404	0.1550577797	-0.05788239526	-0.08896853087	0.08942943853	1
-2.26	-0.41132	-0.0128158576	0.1549918985	-0.05675380946	-0.08949012524	0.08845504492	1
-2.25	-0.4095	-0.01430975	0.1549178426	-0.05562573305	-0.09000145175	0.08747501157	1
-2.24	-0.40768	-0.0157970176	0.1548356481	-0.05449822542	-0.0905025153	0.08648945057	1
-2.23	-0.40586	-0.0172776604	0.1547453512	-0.05337134568	-0.09099332135	0.08549847397	1
-2.22	-0.40404	-0.0187516784	0.1546469881	-0.05224515268	-0.09147387588	0.08450219375	1
-2.21	-0.40222	-0.0202190716	0.154540595	-0.05111970502	-0.09194418539	0.08350072182	1
-2.2	-0.4004	-0.02167984	0.1544262079	-0.04999506102	-0.09240425695	0.08249417001	1
-2.19	-0.39858	-0.0231339836	0.1543038632	-0.04887127874	-0.09285409812	0.08148265008	1
-2.18	-0.39676	-0.0245815024	0.1541735969	-0.04774841599	-0.09329371701	0.08046627371	1
-2.17	-0.39494	-0.0260223964	0.1540354452	-0.04662653031	-0.09372312225	0.07944515248	1
-2.16	-0.39312	-0.0274566656	0.1538894444	-0.04550567896	-0.094142323	0.07841939787	1
-2.15	-0.3913	-0.02888431	0.1537356305	-0.04438591896	-0.09455132892	0.07738912126	1
-2.14	-0.38948	-0.0303053296	0.1535740398	-0.04326730705	-0.09495015021	0.07635443392	1
-2.13	-0.38766	-0.0317197244	0.1534047084	-0.04214989972	-0.09533879756	0.07531544701	1
-2.12	-0.38584	-0.0331274944	0.1532276724	-0.04103375319	-0.0957172822	0.07427227157	1
-2.11	-0.38402	-0.0345286396	0.1530429682	-0.03991892342	-0.09608561586	0.07322501851	1
-2.1	-0.3822	-0.03592316	0.1528506318	-0.0388054661	-0.09644381077	0.07217379862	1
-2.09	-0.38038	-0.0373110556	0.1526506993	-0.03769343665	-0.09679187968	0.07111872255	1
-2.08	-0.37856	-0.0386923264	0.1524432071	-0.03658289026	-0.09712983582	0.07005990078	1
-2.07	-0.37674	-0.0400669724	0.1522281912	-0.03547388182	-0.09745769295	0.06899744369	1
-2.06	-0.37492	-0.0414349936	0.1520056878	-0.03436646596	-0.0977754653	0.06793146148	1
-2.05	-0.3731	-0.04279639	0.1517757331	-0.03326069708	-0.09808316762	0.06686206419	1
-2.04	-0.37128	-0.0441511616	0.1515383633	-0.03215662928	-0.09838081515	0.0657893617	1
-2.03	-0.36946	-0.0454993084	0.1512936145	-0.03105431642	-0.0986684236	0.06471346372	1
-2.02	-0.36764	-0.0468408304	0.1510415229	-0.02995381208	-0.09894600919	0.06363447981	1
-2.01	-0.36582	-0.0481757276	0.1507821247	-0.02885516958	-0.09921358863	0.06255251931	1
-2	-0.364	-0.049504	0.150515456	-0.02775844198	-0.09947117909	0.06146769139	1
-1.99	-0.36218	-0.0508256476	0.150241553	-0.02666368209	-0.09971879824	0.06038010505	1
-1.98	-0.36036	-0.0521406704	0.149960452	-0.02557094244	-0.09995646423	0.05928986907	1
-1.97	-0.35854	-0.0534490684	0.149672189	-0.02448027529	-0.1001841957	0.05819709203	1
-1.96	-0.35672	-0.0547508416	0.1493768002	-0.02339173266	-0.1004020117	0.05710188233	1
-1.95	-0.3549	-0.05604599	0.1490743219	-0.02230536628	-0.1006099318	0.05600434812	1
-1.94	-0.35308	-0.0573345136	0.1487647901	-0.02122122765	-0.1008079761	0.05490459736	1
-1.93	-0.35126	-0.0586164124	0.148448241	-0.02013936797	-0.1009961651	0.0538027378	1
-1.92	-0.34944	-0.0598916864	0.1481247109	-0.0190598382	-0.1011745197	0.05269887692	1
-1.91	-0.34762	-0.0611603356	0.1477942359	-0.01798268903	-0.1013430613	0.051593122	1
-1.9	-0.3458	-0.06242236	0.1474568521	-0.01690797089	-0.101501812	0.0504855801	1
-1.89	-0.34398	-0.0636777596	0.1471125957	-0.01583573394	-0.1016507939	0.04937635799	1
-1.88	-0.34216	-0.0649265344	0.146761503	-0.01476602809	-0.10179003	0.04826556223	1
-1.87	-0.34034	-0.0661686844	0.14640361	-0.01369890296	-0.1019195435	0.04715329912	1
-1.86	-0.33852	-0.0674042096	0.146038953	-0.01263440794	-0.102039358	0.04603967471	1
-1.85	-0.3367	-0.06863311	0.1456675681	-0.01157259213	-0.1021494978	0.04492479476	1
-1.84	-0.33488	-0.0698553856	0.1452894915	-0.01051350439	-0.1022499875	0.0438087648	1
-1.83	-0.33306	-0.0710710364	0.1449047594	-0.009457193286	-0.102340852	0.04269169007	1
-1.82	-0.33124	-0.0722800624	0.1445134079	-0.008403707152	-0.102422117	0.04157367553	1
-1.81	-0.32942	-0.0734824636	0.1441154732	-0.007353094042	-0.1024938082	0.04045482588	1
-1.8	-0.3276	-0.07467824	0.1437109914	-0.006305401751	-0.1025559521	0.03933524552	1
-1.79	-0.32578	-0.0758673916	0.1432999988	-0.005260677807	-0.1026085755	0.03821503854	1
-1.78	-0.32396	-0.0770499184	0.1428825316	-0.004218969479	-0.1026517056	0.03709430878	1
-1.77	-0.32214	-0.0782258204	0.1424586258	-0.003180323772	-0.1026853701	0.03597315975	1
-1.76	-0.32032	-0.0793950976	0.1420283177	-0.002144787424	-0.102709597	0.03485169465	1
-1.75	-0.3185	-0.08055775	0.1415916434	-0.001112406915	-0.1027244148	0.0337300164	1
-1.74	-0.31668	-0.0817137776	0.1411486391	-0.00008322845754	-0.1027298525	0.03260822758	1
-1.73	-0.31486	-0.0828631804	0.140699341	0.0009427019972	-0.1027259394	0.03148643046	1
-1.72	-0.31304	-0.0840059584	0.1402437852	0.001965338762	-0.1027127053	0.03036472699	1
-1.71	-0.31122	-0.0851421116	0.139782008	0.002984636413	-0.1026901803	0.02924321879	1
-1.7	-0.3094	-0.08627164	0.1393140454	0.004000549788	-0.1026583952	0.02812200716	1
-1.69	-0.30758	-0.0873945436	0.1388399337	0.005013033992	-0.1026173807	0.02700119304	1
-1.68	-0.30576	-0.0885108224	0.1383597091	0.006022044389	-0.1025671685	0.02588087704	1
-1.67	-0.30394	-0.0896204764	0.1378734076	0.007027536609	-0.1025077902	0.02476115944	1
-1.66	-0.30212	-0.0907235056	0.1373810655	0.008029466545	-0.1024392781	0.02364214015	1
-1.65	-0.3003	-0.09181991	0.136882719	0.009027790352	-0.1023616649	0.02252391874	1
-1.64	-0.29848	-0.0929096896	0.1363784042	0.01002246445	-0.1022749834	0.0214065944	1
-1.63	-0.29666	-0.0939928444	0.1358681572	0.01101344552	-0.1021792672	0.02029026598	1
-1.62	-0.29484	-0.0950693744	0.1353520143	0.01200069051	-0.10207455	0.01917503197	1
-1.61	-0.29302	-0.0961392796	0.1348300117	0.01298415663	-0.1019608661	0.01806099045	1
-1.6	-0.2912	-0.09720256	0.1343021855	0.01396380135	-0.10183825	0.01694823916	1
-1.59	-0.28938	-0.0982592156	0.1337685718	0.01493958241	-0.1017067366	0.01583687546	1
-1.58	-0.28756	-0.0993092464	0.1332292069	0.0159114578	-0.1015663614	0.01472699629	1
-1.57	-0.28574	-0.1003526524	0.1326841269	0.01687938579	-0.1014171601	0.01361869825	1
-1.56	-0.28392	-0.1013894336	0.132133368	0.01784332491	-0.1012591687	0.01251207751	1
-1.55	-0.2821	-0.10241959	0.1315769663	0.01880323394	-0.1010924238	0.01140722987	1
-1.54	-0.28028	-0.1034431216	0.1310149581	0.01975907193	-0.1009169622	0.01030425071	1
-1.53	-0.27846	-0.1044600284	0.1304473795	0.02071079821	-0.1007328212	0.009203235008	1
-1.52	-0.27664	-0.1054703104	0.1298742667	0.02165837235	-0.1005400383	0.008104277349	1
-1.51	-0.27482	-0.1064739676	0.1292956558	0.02260175419	-0.1003386515	0.007007471891	1
-1.5	-0.273	-0.107471	0.128711583	0.02354090384	-0.1001286992	0.005912912379	1
-1.49	-0.27118	-0.1084614076	0.1281220845	0.02447578167	-0.09991022	0.004820692138	1
-1.48	-0.26936	-0.1094451904	0.1275271965	0.02540634831	-0.09968325302	0.00373090407	1
-1.47	-0.26754	-0.1104223484	0.1269269551	0.02633256466	-0.09944783766	0.002643640645	1
-1.46	-0.26572	-0.1113928816	0.1263213965	0.02725439188	-0.09920401366	0.001558993903	1
-1.45	-0.2639	-0.11235679	0.1257105569	0.02817179138	-0.09895182115	0.0004770554476	1
-1.44	-0.26208	-0.1133140736	0.1250944724	0.02908472486	-0.0986913006	-0.0006020835572	1
-1.43	-0.26026	-0.1142647324	0.1244731793	0.02999315426	-0.09842249282	-0.001678332392	1
-1.42	-0.25844	-0.1152087664	0.1238467136	0.03089704179	-0.09814543897	-0.002751600785	1
-1.41	-0.25662	-0.1161461756	0.1232151116	0.03179634994	-0.09786018055	-0.003821798915	1
-1.4	-0.2548	-0.11707696	0.1225784094	0.03269104144	-0.09756675941	-0.004888837416	1
-1.39	-0.25298	-0.1180011196	0.1219366432	0.0335810793	-0.09726521772	-0.005952627381	1
-1.38	-0.25116	-0.1189186544	0.1212898492	0.03446642677	-0.09695559799	-0.007013080367	1
-1.37	-0.24934	-0.1198295644	0.1206380636	0.03534704739	-0.09663794309	-0.008070108393	1
-1.36	-0.24752	-0.1207338496	0.1199813225	0.03622290495	-0.09631229618	-0.009123623953	1
-1.35	-0.2457	-0.12163151	0.119319662	0.0370939635	-0.09597870077	-0.01017354001	1
-1.34	-0.24388	-0.1225225456	0.1186531184	0.03796018738	-0.09563720071	-0.01121977	1
-1.33	-0.24206	-0.1234069564	0.1179817279	0.03882154115	-0.09528784014	-0.01226222786	1
-1.32	-0.24024	-0.1242847424	0.1173055265	0.03967798966	-0.09493066354	-0.01330082798	1
-1.31	-0.23842	-0.1251559036	0.1166245505	0.04052949803	-0.09456571571	-0.01433548526	1
-1.3	-0.2366	-0.12602044	0.1159388361	0.04137603162	-0.09419304176	-0.01536611509	1
-1.29	-0.23478	-0.1268783516	0.1152484194	0.04221755607	-0.09381268713	-0.01639263334	1
-1.28	-0.23296	-0.1277296384	0.1145533366	0.04305403728	-0.09342469754	-0.01741495639	1
-1.27	-0.23114	-0.1285743004	0.1138536238	0.04388544141	-0.09302911905	-0.01843300111	1
-1.26	-0.22932	-0.1294123376	0.1131493173	0.0447117349	-0.09262599801	-0.01944668489	1
-1.25	-0.2275	-0.13024375	0.1124404531	0.04553288441	-0.09221538108	-0.02045592562	1
-1.24	-0.22568	-0.1310685376	0.1117270676	0.04634885692	-0.09179731522	-0.0214606417	1
-1.23	-0.22386	-0.1318867004	0.1110091968	0.04715961963	-0.09137184769	-0.02246075204	1
-1.22	-0.22204	-0.1326982384	0.1102868769	0.04796514003	-0.09093902604	-0.02345617608	1
-1.21	-0.22022	-0.1335031516	0.109560144	0.04876538585	-0.09049889814	-0.02444683378	1
-1.2	-0.2184	-0.13430144	0.1088290345	0.04956032511	-0.09005151212	-0.0254326456	1
-1.19	-0.21658	-0.1350931036	0.1080935844	0.05034992606	-0.08959691641	-0.02641353256	1
-1.18	-0.21476	-0.1358781424	0.1073538299	0.05113415725	-0.08913515975	-0.02738941619	1
-1.17	-0.21294	-0.1366565564	0.1066098071	0.05191298747	-0.08866629113	-0.02836021856	1
-1.16	-0.21112	-0.1374283456	0.1058615523	0.05268638577	-0.08819035986	-0.02932586228	1
-1.15	-0.2093	-0.13819351	0.1051091016	0.05345432149	-0.08770741548	-0.03028627049	1
-1.14	-0.20748	-0.1389520496	0.1043524913	0.0542167642	-0.08721750787	-0.03124136689	1
-1.13	-0.20566	-0.1397039644	0.1035917573	0.05497368375	-0.08672068713	-0.0321910757	1
-1.12	-0.20384	-0.1404492544	0.102826936	0.05572505026	-0.08621700367	-0.03313532171	1
-1.11	-0.20202	-0.1411879196	0.1020580635	0.05647083411	-0.08570650815	-0.03407403026	1
-1.1	-0.2002	-0.14191996	0.101285176	0.05721100593	-0.08518925151	-0.03500712724	1
-1.09	-0.19838	-0.1426453756	0.1005083096	0.05794553662	-0.08466528495	-0.03593453909	1
-1.08	-0.19656	-0.1433641664	0.09972750055	0.05867439735	-0.08413465994	-0.03685619283	1
-1.07	-0.19474	-0.1440763324	0.09894278497	0.05939755955	-0.08359742821	-0.03777201602	1
-1.06	-0.19292	-0.1447818736	0.09815419905	0.0601149949	-0.08305364173	-0.0386819368	1
-1.05	-0.1911	-0.14548079	0.09736177897	0.06082667538	-0.08250335275	-0.03958588388	1
-1.04	-0.18928	-0.1461730816	0.09656556089	0.06153257319	-0.08194661378	-0.04048378655	1
-1.03	-0.18746	-0.1468587484	0.09576558098	0.06223266082	-0.08138347755	-0.04137557464	1
-1.02	-0.18564	-0.1475377904	0.09496187541	0.06292691101	-0.08081399706	-0.0422611786	1
-1.01	-0.18382	-0.1482102076	0.09415448036	0.06361529677	-0.08023822556	-0.04314052944	1
-1	-0.182	-0.148876	0.093343432	0.06429779138	-0.07965621653	-0.04401355874	1
-0.99	-0.18018	-0.1495351676	0.0925287665	0.06497436836	-0.0790680237	-0.0448801987	1
-0.98	-0.17836	-0.1501877104	0.09171052003	0.06564500153	-0.07847370105	-0.04574038207	1
-0.97	-0.17654	-0.1508336284	0.09088872876	0.06630966493	-0.07787330278	-0.04659404221	1
-0.96	-0.17472	-0.1514729216	0.09006342886	0.0669683329	-0.07726688334	-0.04744111309	1
-0.95	-0.1729	-0.15210559	0.08923465651	0.06762098003	-0.07665449739	-0.04828152923	1
-0.94	-0.17108	-0.1527316336	0.08840244788	0.06826758116	-0.07603619984	-0.04911522579	1
-0.93	-0.16926	-0.1533510524	0.08756683913	0.06890811142	-0.07541204582	-0.04994213852	1
-0.92	-0.16744	-0.1539638464	0.08672786644	0.06954254618	-0.0747820907	-0.05076220375	1
-0.91	-0.16562	-0.1545700156	0.08588556598	0.07017086108	-0.07414639005	-0.05157535846	1
-0.9	-0.1638	-0.15516956	0.08503997393	0.07079303203	-0.07350499967	-0.0523815402	1
-0.89	-0.16198	-0.1557624796	0.08419112645	0.0714090352	-0.07285797557	-0.05318068715	1
-0.88	-0.16016	-0.1563487744	0.08333905971	0.07201884702	-0.07220537401	-0.05397273809	1
-0.87	-0.15834	-0.1569284444	0.08248380989	0.07262244419	-0.07154725141	-0.05475763242	1
-0.86	-0.15652	-0.1575014896	0.08162541315	0.07321980366	-0.07088366444	-0.05553531017	1
-0.85	-0.1547	-0.15806791	0.08076390568	0.07381090265	-0.07021466997	-0.05630571197	1
-0.84	-0.15288	-0.1586277056	0.07989932363	0.07439571866	-0.06954032507	-0.05706877908	1
-0.83	-0.15106	-0.1591808764	0.07903170319	0.07497422943	-0.06886068702	-0.0578244534	1
-0.82	-0.14924	-0.1597274224	0.07816108052	0.07554641297	-0.06817581329	-0.05857267743	1
-0.81	-0.14742	-0.1602673436	0.07728749179	0.07611224757	-0.06748576156	-0.05931339432	1
-0.8	-0.1456	-0.16080064	0.07641097318	0.07667171174	-0.06679058971	-0.06004654783	1
-0.79	-0.14378	-0.1613273116	0.07553156086	0.07722478431	-0.0660903558	-0.06077208237	1
-0.78	-0.14196	-0.1618473584	0.074649291	0.07777144434	-0.06538511808	-0.06148994298	1
-0.77	-0.14014	-0.1623607804	0.07376419977	0.07831167114	-0.06467493502	-0.06220007535	1
-0.76	-0.13832	-0.1628675776	0.07287632333	0.07884544433	-0.06395986525	-0.06290242578	1
-0.75	-0.1365	-0.16336775	0.07198569787	0.07937274374	-0.06323996757	-0.06359694123	1
-0.74	-0.13468	-0.1638612976	0.07109235956	0.0798935495	-0.06251530101	-0.06428356931	1
-0.73	-0.13286	-0.1643482204	0.07019634456	0.080407842	-0.06178592473	-0.06496225826	1
-0.72	-0.13104	-0.1648285184	0.06929768905	0.08091560187	-0.0610518981	-0.06563295698	1
-0.71	-0.12922	-0.1653021916	0.0683964292	0.08141681003	-0.06031328065	-0.066295615	1
-0.7	-0.1274	-0.16576924	0.06749260118	0.08191144765	-0.05957013209	-0.06695018253	1
-0.69	-0.12558	-0.1662296636	0.06658624115	0.08239949616	-0.05882251229	-0.06759661041	1
-0.68	-0.12376	-0.1666834624	0.06567738531	0.08288093726	-0.0580704813	-0.06823485015	1
-0.67	-0.12194	-0.1671306364	0.0647660698	0.08335575292	-0.05731409933	-0.06886485389	1
-0.66	-0.12012	-0.1675711856	0.06385233081	0.08382392536	-0.05655342675	-0.06948657446	1
-0.65	-0.1183	-0.16800511	0.06293620451	0.08428543707	-0.05578852409	-0.07009996533	1
-0.64	-0.11648	-0.1684324096	0.06201772707	0.08474027079	-0.05501945205	-0.07070498065	1
-0.63	-0.11466	-0.1688530844	0.06109693466	0.08518840955	-0.05424627147	-0.07130157521	1
-0.62	-0.11284	-0.1692671344	0.06017386345	0.08562983663	-0.05346904335	-0.07188970448	1
-0.61	-0.11102	-0.1696745596	0.05924854961	0.08606453556	-0.05268782885	-0.0724693246	1
-0.6	-0.1092	-0.17007536	0.05832102931	0.08649249016	-0.05190268926	-0.07304039238	1
-0.59	-0.10738	-0.1704695356	0.05739133873	0.08691368448	-0.05111368604	-0.07360286527	1
-0.58	-0.10556	-0.1708570864	0.05645951404	0.08732810287	-0.05032088076	-0.07415670144	1
-0.57	-0.10374	-0.1712380124	0.05552559141	0.08773572992	-0.04952433517	-0.0747018597	1
-0.56	-0.10192	-0.1716123136	0.054589607	0.08813655048	-0.04872411112	-0.07523829953	1
-0.55	-0.1001	-0.17197999	0.053651597	0.08853054968	-0.04792027064	-0.07576598112	1
-0.54	-0.09828	-0.1723410416	0.05271159757	0.0889177129	-0.04711287585	-0.0762848653	1
-0.53	-0.09646	-0.1726954684	0.05176964488	0.0892980258	-0.04630198904	-0.07679491362	1
-0.52	-0.09464	-0.1730432704	0.05082577511	0.08967147428	-0.04548767261	-0.07729608826	1
-0.51	-0.09282	-0.1733844476	0.04988002443	0.09003804452	-0.04466998907	-0.07778835213	1
-0.5	-0.091	-0.173719	0.048932429	0.09039772296	-0.0438490011	-0.07827166879	1
-0.49	-0.08918	-0.1740469276	0.047983025	0.0907504963	-0.04302477146	-0.07874600251	1
-0.48	-0.08736	-0.1743682304	0.04703184861	0.0910963515	-0.04219736305	-0.07921131823	1
-0.47	-0.08554	-0.1746829084	0.04607893598	0.0914352758	-0.04136683889	-0.07966758158	1
-0.46	-0.08372	-0.1749909616	0.04512432331	0.09176725669	-0.0405332621	-0.08011475888	1
-0.45	-0.0819	-0.17529239	0.04416804674	0.09209228191	-0.03969669592	-0.08055281714	1
-0.44	-0.08008	-0.1755871936	0.04321014246	0.0924103395	-0.0388572037	-0.08098172407	1
-0.43	-0.07826	-0.1758753724	0.04225064664	0.09272141772	-0.03801484891	-0.08140144805	1
-0.42	-0.07644	-0.1761569264	0.04128959545	0.09302550514	-0.0371696951	-0.08181195818	1
-0.41	-0.07462	-0.1764318556	0.04032702506	0.09332259055	-0.03632180595	-0.08221322424	1
-0.4	-0.0728	-0.17670016	0.03936297165	0.09361266302	-0.03547124523	-0.0826052167	1
-0.39	-0.07098	-0.1769618396	0.03839747137	0.0938957119	-0.03461807679	-0.08298790674	1
-0.38	-0.06916	-0.1772168944	0.03743056042	0.09417172678	-0.03376236461	-0.08336126624	1
-0.37	-0.06734	-0.1774653244	0.03646227495	0.09444069753	-0.03290417273	-0.08372526776	1
-0.36	-0.06552	-0.1777071296	0.03549265113	0.09470261426	-0.03204356531	-0.08407988458	1
-0.35	-0.0637	-0.17794231	0.03452172515	0.09495746737	-0.03118060658	-0.08442509067	1
-0.34	-0.06188	-0.1781708656	0.03354953316	0.09520524751	-0.03031536086	-0.0847608607	1
-0.33	-0.06006	-0.1783927964	0.03257611135	0.09544594559	-0.02944789256	-0.08508717006	1
-0.32	-0.05824	-0.1786081024	0.03160149588	0.09567955279	-0.02857826616	-0.08540399482	1
-0.31	-0.05642	-0.1788167836	0.03062572293	0.09590606056	-0.02770654623	-0.08571131177	1
-0.3	-0.0546	-0.17901884	0.02964882866	0.09612546059	-0.02683279742	-0.0860090984	1
-0.29	-0.05278	-0.1792142716	0.02867084926	0.09633774487	-0.02595708443	-0.08629733292	1
-0.28	-0.05096	-0.1794030784	0.02769182088	0.09654290561	-0.02507947207	-0.08657599421	1
-0.27	-0.04914	-0.1795852604	0.0267117797	0.09674093532	-0.02420002518	-0.08684506191	1
-0.26	-0.04732	-0.1797608176	0.02573076189	0.09693182676	-0.0233188087	-0.08710451632	1
-0.25	-0.0455	-0.17992975	0.02474880362	0.09711557294	-0.02243588761	-0.08735433848	1
-0.24	-0.04368	-0.1800920576	0.02376594108	0.09729216714	-0.02155132696	-0.08759451014	1
-0.23	-0.04186	-0.1802477404	0.02278221041	0.09746160293	-0.02066519188	-0.08782501373	1
-0.22	-0.04004	-0.1803967984	0.02179764781	0.09762387411	-0.01977754752	-0.08804583244	1
-0.21	-0.03822	-0.1805392316	0.02081228943	0.09777897475	-0.01888845912	-0.08825695012	1
-0.2	-0.0364	-0.18067504	0.01982617146	0.0979268992	-0.01799799195	-0.08845835136	1
-0.19	-0.03458	-0.1808042236	0.01883933005	0.09806764205	-0.01710621134	-0.08865002148	1
-0.18	-0.03276	-0.1809267824	0.01785180139	0.09820119818	-0.01621318267	-0.08883194648	1
-0.17	-0.03094	-0.1810427164	0.01686362165	0.0983275627	-0.01531897135	-0.08900411308	1
-0.16	-0.02912	-0.1811520256	0.01587482699	0.09844673102	-0.01442364285	-0.08916650874	1
-0.15	-0.0273	-0.18125471	0.01488545358	0.09855869878	-0.01352726269	-0.08931912162	1
-0.14	-0.02548	-0.1813507696	0.01389553761	0.0986634619	-0.01262989639	-0.08946194057	1
-0.13	-0.02366	-0.1814402044	0.01290511524	0.09876101658	-0.01173160954	-0.0895949552	1
-0.12	-0.02184	-0.1815230144	0.01191422263	0.09885135924	-0.01083246776	-0.08971815581	1
-0.11	-0.02002	-0.1815991996	0.01092289598	0.0989344866	-0.009932536692	-0.08983153343	1
-0.1	-0.0182	-0.18166876	0.009931171432	0.09901039564	-0.009031882003	-0.08993507978	1
-0.09	-0.01638	-0.1817316956	0.008939085174	0.09907908358	-0.008130569396	-0.09002878733	1
-0.08	-0.01456	-0.1817880064	0.007946673373	0.09914054793	-0.007228664594	-0.09011264926	1
-0.07	-0.01274	-0.1818376924	0.006953972201	0.09919478644	-0.006326233342	-0.09018665945	1
-0.06	-0.01092	-0.1818807536	0.005961017829	0.09924179715	-0.005423341405	-0.09025081252	1
-0.05	-0.0091	-0.18191719	0.004967846429	0.09928157834	-0.004520054563	-0.09030510379	1
-0.04	-0.00728	-0.1819470016	0.003974494172	0.09931412856	-0.003616438613	-0.09034952931	1
-0.03	-0.00546	-0.1819701884	0.002980997229	0.09933944662	-0.002712559361	-0.09038408585	1
-0.02	-0.00364	-0.1819867504	0.001987391771	0.09935753161	-0.001808482625	-0.09040877089	1
-0.01	-0.00182	-0.1819966876	0.0009937139714	0.09936838287	-0.000904274228	-0.09042358263	1
0	0	-0.182	0	0.099372	0	-0.09042852	1
0.01	0.00182	-0.1819966876	-0.0009937139714	0.09936838287	0.000904274228	-0.09042358263	1
0.02	0.00364	-0.1819867504	-0.001987391771	0.09935753161	0.001808482625	-0.09040877089	1
0.03	0.00546	-0.1819701884	-0.002980997229	0.09933944662	0.002712559361	-0.09038408585	1
0.04	0.00728	-0.1819470016	-0.003974494172	0.09931412856	0.003616438613	-0.09034952931	1
0.05	0.0091	-0.18191719	-0.004967846429	0.09928157834	0.004520054563	-0.09030510379	1
0.06	0.01092	-0.1818807536	-0.005961017829	0.09924179715	0.005423341405	-0.09025081252	1
0.07	0.01274	-0.1818376924	-0.006953972201	0.09919478644	0.006326233342	-0.09018665945	1
0.08	0.01456	-0.1817880064	-0.007946673373	0.09914054793	0.007228664594	-0.09011264926	1
0.09	0.01638	-0.1817316956	-0.008939085174	0.09907908358	0.008130569396	-0.09002878733	1
0.1	0.0182	-0.18166876	-0.009931171432	0.09901039564	0.009031882003	-0.08993507978	1
0.11	0.02002	-0.1815991996	-0.01092289598	0.0989344866	0.009932536692	-0.08983153343	1
0.12	0.02184	-0.1815230144	-0.01191422263	0.09885135924	0.01083246776	-0.08971815581	1
0.13	0.02366	-0.1814402044	-0.01290511524	0.09876101658	0.01173160954	-0.0895949552	1
0.14	0.02548	-0.1813507696	-0.01389553761	0.0986634619	0.01262989639	-0.08946194057	1
0.15	0.0273	-0.18125471	-0.01488545358	0.09855869878	0.01352726269	-0.08931912162	1
0.16	0.02912	-0.1811520256	-0.01587482699	0.09844673102	0.01442364285	-0.08916650874	1
0.17	0.03094	-0.1810427164	-0.01686362165	0.0983275627	0.01531897135	-0.08900411308	1
0.18	0.03276	-0.1809267824	-0.01785180139	0.09820119818	0.01621318267	-0.08883194648	1
0.19	0.03458	-0.1808042236	-0.01883933005	0.09806764205	0.01710621134	-0.08865002148	1
0.2	0.0364	-0.18067504	-0.01982617146	0.0979268992	0.01799799195	-0.08845835136	1
0.21	0.03822	-0.1805392316	-0.02081228943	0.09777897475	0.01888845912	-0.08825695012	1
0.22	0.04004	-0.1803967984	-0.02179764781	0.09762387411	0.01977754752	-0.08804583244	1
0.23	0.04186	-0.1802477404	-0.02278221041	0.09746160293	0.02066519188	-0.08782501373	1
0.24	0.04368	-0.1800920576	-0.02376594108	0.09729216714	0.02155132696	-0.08759451014	1
0.25	0.0455	-0.17992975	-0.02474880362	0.09711557294	0.02243588761	-0.08735433848	1
0.26	0.04732	-0.1797608176	-0.02573076189	0.09693182676	0.0233188087	-0.08710451632	1
0.27	0.04914	-0.1795852604	-0.0267117797	0.09674093532	0.02420002518	-0.08684506191	1
0.28	0.05096	-0.1794030784	-0.02769182088	0.09654290561	0.02507947207	-0.08657599421	1
0.29	0.05278	-0.1792142716	-0.02867084926	0.09633774487	0.02595708443	-0.08629733292	1
0.3	0.0546	-0.17901884	-0.02964882866	0.09612546059	0.02683279742	-0.0860090984	1
0.31	0.05642	-0.1788167836	-0.03062572293	0.09590606056	0.02770654623	-0.08571131177	1
0.32	0.05824	-0.1786081024	-0.03160149588	0.09567955279	0.02857826616	-0.08540399482	1
0.33	0.06006	-0.1783927964	-0.03257611135	0.09544594559	0.02944789256	-0.08508717006	1
0.34	0.06188	-0.1781708656	-0.03354953316	0.09520524751	0.03031536086	-0.0847608607	1
0.35	0.0637	-0.17794231	-0.03452172515	0.09495746737	0.03118060658	-0.08442509067	1
0.36	0.06552	-0.1777071296	-0.03549265113	0.09470261426	0.03204356531	-0.08407988458	1
0.37	0.06734	-0.1774653244	-0.03646227495	0.09444069753	0.03290417273	-0.08372526776	1
0.38	0.06916	-0.1772168944	-0.03743056042	0.09417172678	0.03376236461	-0.08336126624	1
0.39	0.07098	-0.1769618396	-0.03839747137	0.0938957119	0.03461807679	-0.08298790674	1
0.4	0.0728	-0.17670016	-0.03936297165	0.09361266302	0.03547124523	-0.0826052167	1
0.41	0.07462	-0.1764318556	-0.04032702506	0.09332259055	0.03632180595	-0.08221322424	1
0.42	0.07644	-0.1761569264	-0.04128959545	0.09302550514	0.0371696951	-0.08181195818	1
0.43	0.07826	-0.1758753724	-0.04225064664	0.09272141772	0.03801484891	-0.08140144805	1
0.44	0.08008	-0.1755871936	-0.04321014246	0.0924103395	0.0388572037	-0.08098172407	1
0.45	0.0819	-0.17529239	-0.04416804674	0.09209228191	0.03969669592	-0.08055281714	1
0.46	0.08372	-0.1749909616	-0.04512432331	0.09176725669	0.0405332621	-0.08011475888	1
0.47	0.08554	-0.1746829084	-0.04607893598	0.0914352758	0.04136683889	-0.07966758158	1
0.48	0.08736	-0.1743682304	-0.04703184861	0.0910963515	0.04219736305	-0.07921131823	1
0.49	0.08918	-0.1740469276	-0.047983025	0.0907504963	0.04302477146	-0.07874600251	1
0.5	0.091	-0.173719	-0.048932429	0.09039772296	0.0438490011	-0.07827166879	1
0.51	0.09282	-0.1733844476	-0.04988002443	0.09003804452	0.04466998907	-0.07778835213	1
0.52	0.09464	-0.1730432704	-0.05082577511	0.08967147428	0.04548767261	-0.07729608826	1
0.53	0.09646	-0.1726954684	-0.05176964488	0.0892980258	0.04630198904	-0.07679491362	1
0.54	0.09828	-0.1723410416	-0.05271159757	0.0889177129	0.04711287585	-0.0762848653	1
0.55	0.1001	-0.17197999	-0.053651597	0.08853054968	0.04792027064	-0.07576598112	1
0.56	0.10192	-0.1716123136	-0.054589607	0.08813655048	0.04872411112	-0.07523829953	1
0.57	0.10374	-0.1712380124	-0.05552559141	0.08773572992	0.04952433517	-0.0747018597	1
0.58	0.10556	-0.1708570864	-0.05645951404	0.08732810287	0.05032088076	-0.07415670144	1
0.59	0.10738	-0.1704695356	-0.05739133873	0.08691368448	0.05111368604	-0.07360286527	1
0.6	0.1092	-0.17007536	-0.05832102931	0.08649249016	0.05190268926	-0.07304039238	1
0.61	0.11102	-0.1696745596	-0.05924854961	0.08606453556	0.05268782885	-0.0724693246	1
0.62	0.11284	-0.1692671344	-0.06017386345	0.08562983663	0.05346904335	-0.07188970448	1
0.63	0.11466	-0.1688530844	-0.06109693466	0.08518840955	0.05424627147	-0.07130157521	1
0.64	0.11648	-0.1684324096	-0.06201772707	0.08474027079	0.05501945205	-0.07070498065	1
0.65	0.1183	-0.16800511	-0.06293620451	0.08428543707	0.05578852409	-0.07009996533	1
0.66	0.12012	-0.1675711856	-0.06385233081	0.08382392536	0.05655342675	-0.06948657446	1
0.67	0.12194	-0.1671306364	-0.0647660698	0.08335575292	0.05731409933	-0.06886485389	1
0.68	0.12376	-0.1666834624	-0.06567738531	0.08288093726	0.0580704813	-0.06823485015	1
0.69	0.12558	-0.1662296636	-0.06658624115	0.08239949616	0.05882251229	-0.06759661041	1
0.7	0.1274	-0.16576924	-0.06749260118	0.08191144765	0.05957013209	-0.06695018253	1
0.71	0.12922	-0.1653021916	-0.0683964292	0.08141681003	0.06031328065	-0.066295615	1
0.72	0.13104	-0.1648285184	-0.06929768905	0.08091560187	0.0610518981	-0.06563295698	1
0.73	0.13286	-0.1643482204	-0.07019634456	0.080407842	0.06178592473	-0.06496225826	1
0.74	0.13468	-0.1638612976	-0.07109235956	0.0798935495	0.06251530101	-0.06428356931	1
0.75	0.1365	-0.16336775	-0.07198569787	0.07937274374	0.06323996757	-0.06359694123	1
0.76	0.13832	-0.1628675776	-0.07287632333	0.07884544433	0.06395986525	-0.06290242578	1
0.77	0.14014	-0.1623607804	-0.07376419977	0.07831167114	0.06467493502	-0.06220007535	1
0.78	0.14196	-0.1618473584	-0.074649291	0.07777144434	0.06538511808	-0.06148994298	1
0.79	0.14378	-0.1613273116	-0.07553156086	0.07722478431	0.0660903558	-0.06077208237	1
0.8	0.1456	-0.16080064	-0.07641097318	0.07667171174	0.06679058971	-0.06004654783	1
0.81	0.14742	-0.1602673436	-0.07728749179	0.07611224757	0.06748576156	-0.05931339432	1
0.82	0.14924	-0.1597274224	-0.07816108052	0.07554641297	0.06817581329	-0.05857267743	1
0.83	0.15106	-0.1591808764	-0.07903170319	0.07497422943	0.06886068702	-0.0578244534	1
0.84	0.15288	-0.1586277056	-0.07989932363	0.07439571866	0.06954032507	-0.05706877908	1
0.85	0.1547	-0.15806791	-0.08076390568	0.07381090265	0.07021466997	-0.05630571197	1
0.86	0.15652	-0.1575014896	-0.08162541315	0.07321980366	0.07088366444	-0.05553531017	1
0.87	0.15834	-0.1569284444	-0.08248380989	0.07262244419	0.07154725141	-0.05475763242	1
0.88	0.16016	-0.1563487744	-0.08333905971	0.07201884702	0.07220537401	-0.05397273809	1
0.89	0.16198	-0.1557624796	-0.08419112645	0.0714090352	0.07285797557	-0.05318068715	1
0.9	0.1638	-0.15516956	-0.08503997393	0.07079303203	0.07350499967	-0.0523815402	1
0.91	0.16562	-0.1545700156	-0.08588556598	0.07017086108	0.07414639005	-0.05157535846	1
0.92	0.16744	-0.1539638464	-0.08672786644	0.06954254618	0.0747820907	-0.05076220375	1
0.93	0.16926	-0.1533510524	-0.08756683913	0.06890811142	0.07541204582	-0.04994213852	1
0.94	0.17108	-0.1527316336	-0.08840244788	0.06826758116	0.07603619984	-0.04911522579	1
0.95	0.1729	-0.15210559	-0.08923465651	0.06762098003	0.07665449739	-0.04828152923	1
0.96	0.17472	-0.1514729216	-0.09006342886	0.0669683329	0.07726688334	-0.04744111309	1
0.97	0.17654	-0.1508336284	-0.09088872876	0.06630966493	0.07787330278	-0.04659404221	1
0.98	0.17836	-0.1501877104	-0.09171052003	0.06564500153	0.07847370105	-0.04574038207	1
0.99	0.18018	-0.1495351676	-0.0925287665	0.06497436836	0.0790680237	-0.0448801987	1
1	0.182	-0.148876	-0.093343432	0.06429779138	0.07965621653	-0.04401355874	1
1.01	0.18382	-0.1482102076	-0.09415448036	0.06361529677	0.08023822556	-0.04314052944	1
1.02	0.18564	-0.1475377904	-0.09496187541	0.06292691101	0.08081399706	-0.0422611786	1
1.03	0.18746	-0.1468587484	-0.09576558098	0.06223266082	0.08138347755	-0.04137557464	1
1.04	0.18928	-0.1461730816	-0.09656556089	0.06153257319	0.08194661378	-0.04048378655	1
1.05	0.1911	-0.14548079	-0.09736177897	0.06082667538	0.08250335275	-0.03958588388	1
1.06	0.19292	-0.1447818736	-0.09815419905	0.0601149949	0.08305364173	-0.0386819368	1
1.07	0.19474	-0.1440763324	-0.09894278497	0.05939755955	0.08359742821	-0.03777201602	1
1.08	0.19656	-0.1433641664	-0.09972750055	0.05867439735	0.08413465994	-0.03685619283	1
1.09	0.19838	-0.1426453756	-0.1005083096	0.05794553662	0.08466528495	-0.03593453909	1
1.1	0.2002	-0.14191996	-0.101285176	0.05721100593	0.08518925151	-0.03500712724	1
1.11	0.20202	-0.1411879196	-0.1020580635	0.05647083411	0.08570650815	-0.03407403026	1
1.12	0.20384	-0.1404492544	-0.102826936	0.05572505026	0.08621700367	-0.03313532171	1
1.13	0.20566	-0.1397039644	-0.1035917573	0.05497368375	0.08672068713	-0.0321910757	1
1.14	0.20748	-0.1389520496	-0.1043524913	0.0542167642	0.08721750787	-0.03124136689	1
1.15	0.2093	-0.13819351	-0.1051091016	0.05345432149	0.08770741548	-0.03028627049	1
1.16	0.21112	-0.1374283456	-0.1058615523	0.05268638577	0.08819035986	-0.02932586228	1
1.17	0.21294	-0.1366565564	-0.1066098071	0.05191298747	0.08866629113	-0.02836021856	1
1.18	0.21476	-0.1358781424	-0.1073538299	0.05113415725	0.08913515975	-0.02738941619	1
1.19	0.21658	-0.1350931036	-0.1080935844	0.05034992606	0.08959691641	-0.02641353256	1
1.2	0.2184	-0.13430144	-0.1088290345	0.04956032511	0.09005151212	-0.0254326456	1
1.21	0.22022	-0.1335031516	-0.109560144	0.04876538585	0.09049889814	-0.02444683378	1
1.22	0.22204	-0.1326982384	-0.1102868769	0.04796514003	0.09093902604	-0.02345617608	1
1.23	0.22386	-0.1318867004	-0.1110091968	0.04715961963	0.09137184769	-0.02246075204	1
1.24	0.22568	-0.1310685376	-0.1117270676	0.04634885692	0.09179731522	-0.0214606417	1
1.25	0.2275	-0.13024375	-0.1124404531	0.04553288441	0.09221538108	-0.02045592562	1
1.26	0.22932	-0.1294123376	-0.1131493173	0.0447117349	0.09262599801	-0.01944668489	1
1.27	0.23114	-0.1285743004	-0.1138536238	0.04388544141	0.09302911905	-0.01843300111	1
1.28	0.23296	-0.1277296384	-0.1145533366	0.04305403728	0.09342469754	-0.01741495639	1
1.29	0.23478	-0.1268783516	-0.1152484194	0.04221755607	0.09381268713	-0.01639263334	1
1.3	0.2366	-0.12602044	-0.1159388361	0.04137603162	0.09419304176	-0.01536611509	1
1.31	0.23842	-0.1251559036	-0.1166245505	0.04052949803	0.09456571571	-0.01433548526	1
1.32	0.24024	-0.1242847424	-0.1173055265	0.03967798966	0.09493066354	-0.01330082798	1
1.33	0.24206	-0.1234069564	-0.1179817279	0.03882154115	0.09528784014	-0.01226222786	1
1.34	0.24388	-0.1225225456	-0.1186531184	0.03796018738	0.09563720071	-0.01121977	1
1.35	0.2457	-0.12163151	-0.119319662	0.0370939635	0.09597870077	-0.01017354001	1
1.36	0.24752	-0.1207338496	-0.1199813225	0.03622290495	0.09631229618	-0.009123623953	1
1.37	0.24934	-0.1198295644	-0.1206380636	0.03534704739	0.09663794309	-0.008070108393	1
1.38	0.25116	-0.1189186544	-0.1212898492	0.03446642677	0.09695559799	-0.007013080367	1
1.39	0.25298	-0.1180011196	-0.1219366432	0.0335810793	0.09726521772	-0.005952627381	1
1.4	0.2548	-0.11707696	-0.1225784094	0.03269104144	0.09756675941	-0.004888837416	1
1.41	0.25662	-0.1161461756	-0.1232151116	0.03179634994	0.09786018055	-0.003821798915	1
1.42	0.25844	-0.1152087664	-0.1238467136	0.03089704179	0.09814543897	-0.002751600785	1
1.43	0.26026	-0.1142647324	-0.1244731793	0.02999315426	0.09842249282	-0.001678332392	1
1.44	0.26208	-0.1133140736	-0.1250944724	0.02908472486	0.0986913006	-0.0006020835572	1
1.45	0.2639	-0.11235679	-0.1257105569	0.02817179138	0.09895182115	0.0004770554476	1
1.46	0.26572	-0.1113928816	-0.1263213965	0.02725439188	0.09920401366	0.001558993903	1
1.47	0.26754	-0.1104223484	-0.1269269551	0.02633256466	0.09944783766	0.002643640645	1
1.48	0.26936	-0.1094451904	-0.1275271965	0.02540634831	0.09968325302	0.00373090407	1
1.49	0.27118	-0.1084614076	-0.1281220845	0.02447578167	0.09991022	0.004820692138	1
1.5	0.273	-0.107471	-0.128711583	0.02354090384	0.1001286992	0.005912912379	1
1.51	0.27482	-0.1064739676	-0.1292956558	0.02260175419	0.1003386515	0.007007471891	1
1.52	0.27664	-0.1054703104	-0.1298742667	0.02165837235	0.1005400383	0.008104277349	1
1.53	0.27846	-0.1044600284	-0.1304473795	0.02071079821	0.1007328212	0.009203235008	1
1.54	0.28028	-0.1034431216	-0.1310149581	0.01975907193	0.1009169622	0.01030425071	1
1.55	0.2821	-0.10241959	-0.1315769663	0.01880323394	0.1010924238	0.01140722987	1
1.56	0.28392	-0.1013894336	-0.132133368	0.01784332491	0.1012591687	0.01251207751	1
1.57	0.28574	-0.1003526524	-0.1326841269	0.01687938579	0.1014171601	0.01361869825	1
1.58	0.28756	-0.0993092464	-0.1332292069	0.0159114578	0.1015663614	0.01472699629	1
1.59	0.28938	-0.0982592156	-0.1337685718	0.01493958241	0.1017067366	0.01583687546	1
1.6	0.2912	-0.09720256	-0.1343021855	0.01396380135	0.10183825	0.01694823916	1
1.61	0.29302	-0.0961392796	-0.1348300117	0.01298415663	0.1019608661	0.01806099045	1
1.62	0.29484	-0.0950693744	-0.1353520143	0.01200069051	0.10207455	0.01917503197	1
1.63	0.29666	-0.0939928444	-0.1358681572	0.01101344552	0.1021792672	0.02029026598	1
1.64	0.29848	-0.0929096896	-0.1363784042	0.01002246445	0.1022749834	0.0214065944	1
1.65	0.3003	-0.09181991	-0.136882719	0.009027790352	0.1023616649	0.02252391874	1
1.66	0.30212	-0.0907235056	-0.1373810655	0.008029466545	0.1024392781	0.02364214015	1
1.67	0.30394	-0.0896204764	-0.1378734076	0.007027536609	0.1025077902	0.02476115944	1
1.68	0.30576	-0.0885108224	-0.1383597091	0.006022044389	0.1025671685	0.02588087704	1
1.69	0.30758	-0.0873945436	-0.1388399337	0.005013033992	0.1026173807	0.02700119304	1
1.7	0.3094	-0.08627164	-0.1393140454	0.004000549788	0.1026583952	0.02812200716	1
1.71	0.31122	-0.0851421116	-0.139782008	0.002984636413	0.1026901803	0.02924321879	1
1.72	0.31304	-0.0840059584	-0.1402437852	0.001965338762	0.1027127053	0.03036472699	1
1.73	0.31486	-0.0828631804	-0.140699341	0.0009427019972	0.1027259394	0.03148643046	1
1.74	0.31668	-0.0817137776	-0.1411486391	-0.00008322845754	0.1027298525	0.03260822758	1
1.75	0.3185	-0.08055775	-0.1415916434	-0.001112406915	0.1027244148	0.0337300164	1
1.76	0.32032	-0.0793950976	-0.1420283177	-0.002144787424	0.102709597	0.03485169465	1
1.77	0.32214	-0.0782258204	-0.1424586258	-0.003180323772	0.1026853701	0.03597315975	1
1.78	0.32396	-0.0770499184	-0.1428825316	-0.004218969479	0.1026517056	0.03709430878	1
1.79	0.32578	-0.0758673916	-0.1432999988	-0.005260677807	0.1026085755	0.03821503854	1
1.8	0.3276	-0.07467824	-0.1437109914	-0.006305401751	0.1025559521	0.03933524552	1
1.81	0.32942	-0.0734824636	-0.1441154732	-0.007353094042	0.1024938082	0.04045482588	1
1.82	0.33124	-0.0722800624	-0.1445134079	-0.008403707152	0.102422117	0.04157367553	1
1.83	0.33306	-0.0710710364	-0.1449047594	-0.009457193286	0.102340852	0.04269169007	1
1.84	0.33488	-0.0698553856	-0.1452894915	-0.01051350439	0.1022499875	0.0438087648	1
1.85	0.3367	-0.06863311	-0.1456675681	-0.01157259213	0.1021494978	0.04492479476	1
1.86	0.33852	-0.0674042096	-0.146038953	-0.01263440794	0.102039358	0.04603967471	1
1.87	0.34034	-0.0661686844	-0.14640361	-0.01369890296	0.1019195435	0.04715329912	1
1.88	0.34216	-0.0649265344	-0.146761503	-0.01476602809	0.10179003	0.04826556223	1
1.89	0.34398	-0.0636777596	-0.1471125957	-0.01583573394	0.1016507939	0.04937635799	1
1.9	0.3458	-0.06242236	-0.1474568521	-0.01690797089	0.101501812	0.0504855801	1
1.91	0.34762	-0.0611603356	-0.1477942359	-0.01798268903	0.1013430613	0.051593122	1
1.92	0.34944	-0.0598916864	-0.1481247109	-0.0190598382	0.1011745197	0.05269887692	1
1.93	0.35126	-0.0586164124	-0.148448241	-0.02013936797	0.1009961651	0.0538027378	1
1.94	0.35308	-0.0573345136	-0.1487647901	-0.02122122765	0.1008079761	0.05490459736	1
1.95	0.3549	-0.05604599	-0.1490743219	-0.02230536628	0.1006099318	0.05600434812	1
1.96	0.35672	-0.0547508416	-0.1493768002	-0.02339173266	0.1004020117	0.05710188233	1
1.97	0.35854	-0.0534490684	-0.149672189	-0.02448027529	0.1001841957	0.05819709203	1
1.98	0.36036	-0.0521406704	-0.149960452	-0.02557094244	0.09995646423	0.05928986907	1
1.99	0.36218	-0.0508256476	-0.150241553	-0.02666368209	0.09971879824	0.06038010505	1
2	0.364	-0.049504	-0.150515456	-0.02775844198	0.09947117909	0.06146769139	1
2.01	0.36582	-0.0481757276	-0.1507821247	-0.02885516958	0.09921358863	0.06255251931	1
2.02	0.36764	-0.0468408304	-0.1510415229	-0.02995381208	0.09894600919	0.06363447981	1
2.03	0.36946	-0.0454993084	-0.1512936145	-0.03105431642	0.0986684236	0.06471346372	1
2.04	0.37128	-0.0441511616	-0.1515383633	-0.03215662928	0.09838081515	0.0657893617	1
2.05	0.3731	-0.04279639	-0.1517757331	-0.03326069708	0.09808316762	0.06686206419	1
2.06	0.37492	-0.0414349936	-0.1520056878	-0.03436646596	0.0977754653	0.06793146148	1
2.07	0.37674	-0.0400669724	-0.1522281912	-0.03547388182	0.09745769295	0.06899744369	1
2.08	0.37856	-0.0386923264	-0.1524432071	-0.03658289026	0.09712983582	0.07005990078	1
2.09	0.38038	-0.0373110556	-0.1526506993	-0.03769343665	0.09679187968	0.07111872255	1
2.1	0.3822	-0.03592316	-0.1528506318	-0.0388054661	0.09644381077	0.07217379862	1
2.11	0.38402	-0.0345286396	-0.1530429682	-0.03991892342	0.09608561586	0.07322501851	1
2.12	0.38584	-0.0331274944	-0.1532276724	-0.04103375319	0.0957172822	0.07427227157	1
2.13	0.38766	-0.0317197244	-0.1534047084	-0.04214989972	0.09533879756	0.07531544701	1
2.14	0.38948	-0.0303053296	-0.1535740398	-0.04326730705	0.09495015021	0.07635443392	1
2.15	0.3913	-0.02888431	-0.1537356305	-0.04438591896	0.09455132892	0.07738912126	1
2.16	0.39312	-0.0274566656	-0.1538894444	-0.04550567896	0.094142323	0.07841939787	1
2.17	0.39494	-0.0260223964	-0.1540354452	-0.04662653031	0.09372312225	0.07944515248	1
2.18	0.39676	-0.0245815024	-0.1541735969	-0.04774841599	0.09329371701	0.08046627371	1
2.19	0.39858	-0.0231339836	-0.1543038632	-0.04887127874	0.09285409812	0.08148265008	1
2.2	0.4004	-0.02167984	-0.1544262079	-0.04999506102	0.09240425695	0.08249417001	1
2.21	0.40222	-0.0202190716	-0.154540595	-0.05111970502	0.09194418539	0.08350072182	1
2.22	0.40404	-0.0187516784	-0.1546469881	-0.05224515268	0.09147387588	0.08450219375	1
2.23	0.40586	-0.0172776604	-0.1547453512	-0.05337134568	0.09099332135	0.08549847397	1
2.24	0.40768	-0.0157970176	-0.1548356481	-0.05449822542	0.0905025153	0.08648945057	1
2.25	0.4095	-0.01430975	-0.1549178426	-0.05562573305	0.09000145175	0.08747501157	1
2.26	0.41132	-0.0128158576	-0.1549918985	-0.05675380946	0.08949012524	0.08845504492	1
2.27	0.41314	-0.0113153404	-0.1550577797	-0.05788239526	0.08896853087	0.08942943853	1
2.28	0.41496	-0.0098081984	-0.15511545	-0.05901143081	0.08843666428	0.09039808024	1
2.29	0.41678	-0.0082944316	-0.1551648732	-0.0601408562	0.08789452164	0.09136085787	1
2.3	0.4186	-0.00677404	-0.1552060131	-0.06127061126	0.08734209969	0.09231765918	1
2.31	0.42042	-0.0052470236	-0.1552388337	-0.06240063556	0.0867793957	0.0932683719	1
2.32	0.42224	-0.0037133824	-0.1552632986	-0.0635308684	0.08620640749	0.09421288375	1
2.33	0.42406	-0.0021731164	-0.1552793717	-0.06466124883	0.08562313345	0.0951510824	1
2.34	0.42588	-0.0006262256	-0.155287017	-0.0657917156	0.0850295725	0.09608285554	1
2.35	0.4277	0.00092729	-0.1552861981	-0.06692220725	0.08442572415	0.09700809082	1
2.36	0.42952	0.0024874304	-0.1552768789	-0.06805266202	0.08381158844	0.09792667591	1
2.37	0.43134	0.0040541956	-0.1552590233	-0.06918301789	0.083187166	0.09883849847	1
2.38	0.43316	0.0056275856	-0.155232595	-0.0703132126	0.08255245801	0.09974344617	1
2.39	0.43498	0.0072076004	-0.155197558	-0.07144318359	0.08190746621	0.1006414067	1
2.4	0.4368	0.00879424	-0.155153876	-0.07257286806	0.08125219293	0.1015322678	1
2.41	0.43862	0.0103875044	-0.1551015128	-0.07370220296	0.08058664107	0.1024159172	1
2.42	0.44044	0.0119873936	-0.1550404324	-0.07483112494	0.07991081409	0.1032922427	1
2.43	0.44226	0.0135939076	-0.1549705984	-0.07595957041	0.07922471604	0.104161132	1
2.44	0.44408	0.0152070464	-0.1548919748	-0.07708747552	0.07852835155	0.1050224731	1
2.45	0.4459	0.01682681	-0.1548045254	-0.07821477615	0.07782172582	0.1058761538	1
2.46	0.44772	0.0184531984	-0.154708214	-0.0793414079	0.07710484465	0.1067220622	1
2.47	0.44954	0.0200862116	-0.1546030044	-0.08046730615	0.07637771442	0.1075600863	1
2.48	0.45136	0.0217258496	-0.1544888605	-0.08159240597	0.0756403421	0.1083901142	1
2.49	0.45318	0.0233721124	-0.1543657461	-0.08271664219	0.07489273526	0.1092120342	1
2.5	0.455	0.025025	-0.154233625	-0.08383994938	0.07413490203	0.1100257344	1
